Decoupling multistep schemes for elliptic-parabolic problems

We study the construction and convergence of decoupling multistep schemes of higher order using the backward differentiation formulae for an elliptic-parabolic problem, which includes multiple-network poroelasticity as a special case. These schemes were first introduced in [Altmann, Maier, Unger, BIT Numer. Math., 64:20, 2024], where a convergence proof for the second-order case is presented. Here, we present a slightly modified version of these schemes using a different construction of related time delay systems. We present a novel convergence proof relying on concepts from G-stability applicable for any order and providing a sharper characterization of the required weak coupling condition. The key tool for the convergence analysis is the construction of a weighted norm enabling a telescoping argument for the sum of the errors.

==> df_bdf2.dat <==
omega	lambda_1	lambda_2	lambda_3	lambda_4
1e-15	0.005158895261283378	0.1987025043622687	1.251663347581491	3.044475252794964
0.0008354218880544644	0.005179822647666861	0.19950337176568983	1.2548905034743425	3.042505797104007
0.001670843776107929	0.00520073814837121	0.20030370278435333	1.2581124715557188	3.040524011053493
0.0025062656641613936	0.005221641800106351	0.20110349789771653	1.2613292806586331	3.038529943888128
0.003341687552214858	0.00524253363898848	0.20190275755025308	1.2645409592255275	3.0365236440552055
0.004177109440268323	0.005263413700549979	0.20270148215177763	1.2677475353147207	3.034505159216745
0.005012531328321787	0.005284282019746672	0.20349967207775368	1.2709490366066538	3.0324745362612777
0.005847953216375251	0.005305138630965746	0.20429732766959702	1.2741454904100624	3.0304318213154793
0.006683375104428716	0.005325983568034417	0.20509444923495657	1.2773369236679402	3.028377059755406
0.00751879699248218	0.00534681686422444	0.20589103704800166	1.2805233629634372	3.026310296217537
0.008354218880535644	0.005367638552262738	0.20668709134968447	1.2837048345255868	3.0242315746095647
0.009189640768589108	0.005388448664337184	0.20748261234800264	1.2868813642349215	3.022140938120879
0.010025062656642573	0.005409247232102476	0.20827760021824357	1.2900529776289662	3.020038429232869
0.010860484544696037	0.005430034286688653	0.20907205510322768	1.2932196999076047	3.0179240897289503
0.011695906432749502	0.005450809858707116	0.20986597711353652	1.2963815559383522	3.0157979607043868
0.012531328320802965	0.005471573978255814	0.21065936632773294	1.2995385702614728	3.0136600825758455
0.01336675020885643	0.005492326674927908	0.2114522227925741	1.3026907670950365	3.0115104950907865
0.014202172096909896	0.005513067977815532	0.212244546523215	1.3058381703398256	3.0093492373365787
0.01503759398496336	0.005533797915518717	0.21303633750340148	1.3089808035841672	3.0071763477494615
0.015873015873016823	0.005554516516147574	0.2138275956856549	1.3121186901086404	3.004991864123254
0.01670843776107029	0.005575223807330369	0.21461832099145553	1.315251852890706	3.0027958236179058
0.017543859649123753	0.005595919816219997	0.21540851331140387	1.3183803146092086	3.000588262767809
0.018379281537177217	0.005616604569497372	0.21619817250538914	1.3215040976488177	2.998369217489957
0.01921470342523068	0.005637278093377176	0.2169872984027367	1.324623224104352	2.9961387230919083
0.020050125313284147	0.005657940413614084	0.2177758908023594	1.327737715785022	2.9938968142795432
0.02088554720133761	0.005678591555507074	0.21856394947288926	1.3308475942185896	2.9916435251646796
0.021720969089391074	0.005699231543904886	0.21935147415281517	1.333952880655418	2.9893788892724924
0.02255639097744454	0.005719860403210384	0.2201384645505987	1.3370535960724768	2.987102939548768
0.023391812865498005	0.005740478157386343	0.22092492034479527	1.3401497611772275	2.9848157083669964
0.024227234753551468	0.005761084829957768	0.22171084118415763	1.343241396411446	2.982517227535295
0.02506265664160493	0.005781680444019171	0.2224962266877429	1.3463285219549768	2.9802075283031844
0.0258980785296584	0.005802265022238032	0.22328107644500111	1.3494111577293775	2.9778866413681966
0.026733500417711862	0.005822838586857826	0.22406539001586612	1.3524893234015267	2.975554596882347
0.027568922305765325	0.005843401159704012	0.22484916693083276	1.3555630383871389	2.9732114244584276
0.028404344193818792	0.005863952762187338	0.2256324066910358	1.3586323218542051	2.9708571531762016
0.029239766081872256	0.005884493415307573	0.22641510876831056	1.3616971927263724	2.9684918115884154
0.03007518796992572	0.005905023139658914	0.22719727260525885	1.3647576696862551	2.966115427726692
0.030910609857979183	0.005925541955431304	0.22797889761529683	1.3678137711786738	2.9637280291072856
0.031746031746032646	0.005946049882416223	0.22875998318270835	1.3708655154138347	2.961329642736689
0.03258145363408611	0.005966546940009999	0.22954052866268101	1.3739129203704368	2.9589202951171414
0.03341687552213958	0.005987033147216419	0.23032053338134306	1.3769560037987334	2.9565000122519702
0.03425229741019304	0.00600750852265148	0.2310999966357917	1.3799947832235104	2.95406881965084
0.03508771929824651	0.006027973084545963	0.2318789176941127	1.3830292759470275	2.9516267423348532
0.035923141186299974	0.006048426850747557	0.2326572957953979	1.386059499051884	2.949173804841563
0.036758563074353434	0.006068869838727343	0.23343513014975414	1.389085469403826	2.9467100312298076
0.0375939849624069	0.00608930206558008	0.2342124199383088	1.3921072036545328	2.9442354450845287
0.03842940685046036	0.006109723548027767	0.23498916431320188	1.3951247182442916	2.9417500695213574
0.03926482873851383	0.006130134302423824	0.2357653623975829	1.3981380294046661	2.9392539271911984
0.040100250626567295	0.006150534344754398	0.2365410132855927	1.401147153161091	2.9367470402846134
0.040935672514620755	0.006170923690642495	0.23731611604234382	1.4041521053354193	2.934229430536164
0.04177109440267422	0.006191302355349415	0.23809066970389484	1.4071529015484225	2.9317011192286246
0.04260651629072769	0.0062116703537794015	0.2388646732772164	1.4101495572222382	2.9291621271970887
0.04344193817878115	0.006232027700479923	0.23963812574015253	1.4131420875827754	2.926612474832961
0.044277360066834616	0.006252374409645218	0.24041102604137635	1.4161305076620605	2.924052182087899
0.04511278195488808	0.0062727104951197325	0.24118337310034157	1.4191148323005476	2.9214812684775904
0.04594820384294154	0.0062930359703989285	0.2419551658072263	1.4220950761493856	2.918899753085504
0.04678362573099501	0.006313350848632698	0.24272640302286821	1.4250712536726362	2.9163076545664763
0.04761904761904848	0.006333655142626506	0.24349708357869979	1.4280433791494385	2.9137049911502535
0.04845446950710194	0.006353948864845099	0.244267206276674	1.4310114666761544	2.9110917806449375
0.049289891395155404	0.006374232027412842	0.24503676988918396	1.4339755301684571	2.9084680404403276
0.050125313283208864	0.0063945046421177406	0.24580577315898014	1.4369355833633701	2.9058337875111597
0.05096073517126233	0.006414766720411561	0.24657421479907662	1.4398916398212909	2.9031890384203156
0.0517961570593158	0.006435018273413383	0.2473420934926576	1.4428437129279592	2.900533809321873
0.05263157894736926	0.006455259311909932	0.24810940789297095	1.4457918158963796	2.897868115964133
0.053467000835422725	0.00647548984635901	0.24887615662322246	1.448735961768722	2.895191973692522
0.05430242272347619	0.006495709886889717	0.24964233827646334	1.4516761634181858	2.8925053974524415
0.05513784461152965	0.006515919443305367	0.2504079514154644	1.454612433550812	2.889808401792017
0.05597326649958312	0.006536118525083702	0.2511729945725951	1.4575447847072642	2.887101000864777
0.056808688387636586	0.006556307141380831	0.25193746624969215	1.4604732292645959	2.8843832084322694
0.057644110275690046	0.006576485301030052	0.25270136491791706	1.46339777943795	2.8816550378665426
0.05847953216374351	0.00659665301254497	0.2534646890176166	1.4663184472822437	2.878916502152638
0.05931495405179697	0.0066168102841201734	0.25422743695817107	1.4692352446938295	2.8761676138909307
0.06015037593985044	0.006636957123633659	0.2549896071178417	1.472148183412094	2.873408385299444
0.060985797827903906	0.006657093538647109	0.25575119784360567	1.4750572750210547	2.870638828216059
0.061821219715957366	0.00667721953640659	0.25651220745098896	1.4779625309509061	2.867858954100681
0.06265664160401084	0.006697335123845237	0.2572726342238947	1.4808639624795494	2.8650687740373044
0.0634920634920643	0.006717440307583754	0.2580324764144212	1.483761580734074	2.8622682987360397
0.06432748538011776	0.006737535093931496	0.2587917322426776	1.4866553966922302	2.8594575385350396
0.06516290726817123	0.006757619488887362	0.2595503998965916	1.4895454211838501	2.8566365034023646
0.0659983291562247	0.00677769349814031	0.26030847753170727	1.492431664892265	2.8538052029378207
0.06683375104427816	0.006797757127071501	0.2610659632709872	1.4953141383556636	2.850963646374658
0.06766917293233161	0.006817810380754648	0.2618228552045953	1.498192851968462	2.848111842581246
0.06850459482038508	0.006837853263956117	0.2625791513896818	1.5010678159825994	2.8452498000627022
0.06934001670843855	0.006857885781136698	0.26333484985016004	1.5039390405088462	2.842377526962395
0.07017543859649202	0.006877907936452232	0.26408994857647416	1.5068065355180758	2.8394950310634433
0.07101086048454548	0.0068979197337531	0.26484444552536257	1.509670310842482	2.836602319790116
0.07184628237259895	0.0069179211765870415	0.2655983386196166	1.5125303761768216	2.8336994002091687
0.0726817042606524	0.006937912268197087	0.26635162574782434	1.515386741079579	2.830786279031133
0.07351712614870587	0.006957893011524872	0.2671043047641232	1.5182394149741492	2.827862962611543
0.07435254803675934	0.0069778634092081395	0.2678563734879222	1.5210884071499688	2.8249294569520744
0.0751879699248128	0.006997823463584108	0.26860782970364533	1.5239337267636304	2.821985767701658
0.07602339181286627	0.0070177731766874986	0.26935867116044243	1.52677538283998	2.819031900157506
0.07685881370091972	0.007037712550253299	0.2701088955719133	1.5296133842731814	2.8160678592660773
0.07769423558897319	0.007057641585713759	0.27085850061580485	1.532447739827761	2.81309364962401
0.07852965747702666	0.007077560284202282	0.2716074839337237	1.5352784581396295	2.810109275478947
0.07936507936508012	0.007097468646549939	0.2723558431308172	1.5381055477170873	2.807114740730357
0.08020050125313359	0.007117366673289149	0.2731035757754696	1.5409290169417955	2.8041100489302413
0.08103592314118706	0.007137254364651957	0.2738506793989732	1.5437488740697276	2.8010952032838334
0.08187134502924051	0.007157131720569404	0.27459715149520353	1.5465651272321177	2.798070206650193
0.08270676691729398	0.007176998740673767	0.2753429895202772	1.549377784436359	2.795035061542772
0.08354218880534744	0.007196855424295127	0.2760881908922115	1.5521868535669006	2.7919897701299097
0.08437761069340091	0.007216701770465248	0.27683275299056903	1.5549923423861165	2.788934334235278
0.08521303258145438	0.00723653777791496	0.2775766731560976	1.5577942585351567	2.7858687553382504
0.08604845446950783	0.007256363445074413	0.27831994869035837	1.56059260953478	2.7827930345742375
0.0868838763575613	0.007276178770073025	0.2790625768553516	1.5633874027861556	2.77970717273495
0.08771929824561477	0.007295983750738753	0.2798045548731298	1.5661786455716522	2.776611170268584
0.08855472013366823	0.007315778384598856	0.2805458799254012	1.5689663450556195	2.773505027280023
0.0893901420217217	0.0073355626688786845	0.28128654915312806	1.5717505082851255	2.770388743530862
0.09022556390977517	0.007355336600501073	0.2820265596561141	1.5745311421906951	2.7672623184394993
0.09106098579782862	0.007375100176085955	0.28276590849258365	1.577308253587024	2.764125751081086
0.09189640768588209	0.007394853391950693	0.2835045926787508	1.5800818491736557	2.76097904018744
0.09273182957393555	0.007414596244109764	0.2842426091883815	1.5828519355356854	2.7578221841469217
0.09356725146198902	0.007434328728271382	0.2849799549523412	1.5856185191443803	2.7546551810042343
0.09440267335004249	0.007454050839839508	0.28571662685813953	1.588381606357849	2.751478028460168
0.09523809523809595	0.007473762573913441	0.286452621749463	1.5911412034216448	2.748290723871281
0.09607351712614941	0.007493463925284513	0.28718793642569085	1.5938973164693662	2.7450932642495345
0.09690893901420287	0.007513154888437763	0.2879225676414162	1.596649951523246	2.741885646261875
0.09774436090225634	0.007532835457550107	0.2886565121059387	1.5993991144947184	2.738667866229717
0.09857978279030981	0.007552505626488364	0.28938976648275877	1.602144811184964	2.735439920128436
0.09941520467836328	0.007572165388810594	0.29012232738905985	1.6048870472854406	2.7322018035867304
0.10025062656641673	0.007591814737763501	0.29085419139517893	1.6076258283783964	2.7289535118859747
0.1010860484544702	0.007611453666281334	0.29158535502406063	1.6103611599373762	2.725695039959498
0.10192147034252366	0.00763108216698499	0.2923158147507066	1.6130930473276792	2.7224263823917862
0.10275689223057713	0.007650700232182338	0.29304556700161477	1.6158214958068484	2.719147533417654
0.1035923141186306	0.007670307853863892	0.29377460815420053	1.6185465105250907	2.7158584869213422
0.10442773600668406	0.007689905023704953	0.29450293453620885	1.621268096525731	2.7125592364355375
0.10526315789473752	0.0077094917330621775	0.2952305424251189	1.623986258745601	2.709249775140367
0.10609857978279098	0.007729067972971417	0.2959574280475273	1.626701002015449	2.705930095862297
0.10693400167084445	0.00774863373414958	0.2966835875785278	1.6294123310603112	2.702600191072994
0.10776942355889792	0.007768189006990022	0.29740901714107165	1.6321202504998837	2.699260052888101
0.10860484544695138	0.007787733781562117	0.29813371280532047	1.6348247648488572	2.6959096730659926
0.10944026733500484	0.007807268047609703	0.2988576705879797	1.637525878517255	2.6925490430064043
0.1102756892230583	0.007826791794549974	0.29958088645162406	1.6402235958107434	2.6891781537490456
0.11111111111111177	0.007846305011470229	0.30030335630400606	1.6429179209309297	2.685796995972134
0.11194653299916524	0.0078658076871284	0.30102507599735273	1.645608857975636	2.68240555999087
0.1127819548872187	0.007885299809948737	0.3017460413276435	1.6482964109391824	2.679003835755829
0.11361737677527217	0.007904781368020433	0.30246624803387867	1.650980583712617	2.6755918128513057
0.11445279866332563	0.007924252349098628	0.3031856917973318	1.6536613800839552	2.672169480493586
0.11528822055137909	0.007943712740598055	0.30390436824078276	1.6563388037383941	2.6687368275291368
0.11612364243943256	0.007963162529594245	0.30462227292774097	1.6590128582585237	2.665293842432755
0.11695906432748603	0.007982601702819015	0.305339401361647	1.6616835471244942	2.6618405133056156
0.11779448621553949	0.008002030246660128	0.30605574898506466	1.6643508737141945	2.65837682787328
0.11862990810359295	0.008021448147158336	0.30677131117884804	1.667014841303403	2.654902773483612
0.11946532999164641	0.008040855390005208	0.30748608326130145	1.6696754530659172	2.651418337104621
0.12030075187969988	0.008060251960540261	0.30820006048731263	1.672332712073689	2.647923505322262
0.12113617376775335	0.008079637843748272	0.30891323804747306	1.6749866212969036	2.644418264338112
0.12197159565580681	0.008099013024259014	0.30962561106718334	1.6776371836040913	2.640902599967012
0.12280701754386028	0.008118377486341052	0.3103371746057306	1.6802844017621779	2.637376497634633
0.12364243943191373	0.008137731213901428	0.3110479236553574	1.682928278436562	2.6338399423749346
0.1244778613199672	0.008157074190484026	0.3117578531403052	1.68556881619113	2.6302929188275677
0.12531328320802068	0.008176406399262575	0.3124669579158383	1.6882060174882867	2.6267354112351975
0.12614870509607412	0.008195727823043137	0.31317523276725184	1.6908398846889694	2.623167403440748
0.1269841269841276	0.00821503844425629	0.313882672408853	1.6934704200526203	2.619588878884544
0.12781954887218105	0.00823433824495755	0.3145892714829276	1.696097625737177	2.6159998206014157
0.12865497076023452	0.008253627206822529	0.3152950245586802	1.6987215037990089	2.6124002112176483
0.129490392648288	0.008272905311143863	0.3159999261311535	1.7013420561928656	2.6087900329479314
0.13032581453634146	0.008292172538828572	0.31670397062012706	1.703959284771803	2.605169267592144
0.13116123642439492	0.00831142887039427	0.31740715236899103	1.7065731912870772	2.601537896532113
0.1319966583124484	0.008330674285966722	0.31810946564359655	1.7091837773880338	2.5978959007282425
0.13283208020050186	0.008349908765273133	0.31881090463108064	1.7117910446219835	2.594243260716058
0.13366750208855532	0.008369132287643145	0.31951146343867026	1.7143949944340497	2.5905799566026757
0.1345029239766088	0.008388344832002596	0.32021113609245894	1.7169956281670036	2.5869059680631676
0.13533834586466223	0.00840754637686879	0.32090991653615325	1.719592947061082	2.5832212743368177
0.1361737677527157	0.008426736900348902	0.3216077986298022	1.722186952253789	2.5795258542233075
0.13700918964076916	0.008445916380135015	0.3223047761484893	1.7247776447796666	2.5758196860787725
0.13784461152882263	0.008465084793499209	0.3230008427810045	1.7273650255700754	2.572102747811786
0.1386800334168761	0.00848424211729048	0.3236959921284821	1.7299490954529186	2.568375016879214
0.13951545530492956	0.008503388327930747	0.3243902177030147	1.7325298551523816	2.5646364702819837
0.14035087719298303	0.008522523401409444	0.3250835129262333	1.735107305288639	2.560887084560735
0.1411862990810365	0.0085416473132805	0.3257758711278561	1.7376814463775294	2.557126835791375
0.14202172096908997	0.008560760038655408	0.3264672855442087	1.7402522788302395	2.553355699580485
0.14285714285714343	0.008579861552201529	0.32715774931671815	1.742819802952942	2.549573651060681
0.1436925647451969	0.008598951828134568	0.32784725549035193	1.7453840189464298	2.545780664885778
0.14452798663325034	0.008618030840215587	0.3285357970120539	1.7479449269057274	2.541976715225917
0.1453634085213038	0.008637098561745509	0.32922336672912045	1.750502526819675	2.5381617757624904
0.14619883040935727	0.008656154965559585	0.32990995738755435	1.7530568185704967	2.5343358196830135
0.14703425229741074	0.008675200024022984	0.33059556163037823	1.7556078019333528	2.530498819675832
0.1478696741854642	0.008694233709023664	0.3312801719959081	1.7581554765758647	2.5266507479247093
0.14870509607351767	0.008713255991969574	0.33196378091599554	1.7606998420576192	2.5227915761032844
0.14954051796157114	0.008732266843780413	0.332646380714224	1.7632408978296514	2.5189212753694044
0.1503759398496246	0.008751266234884156	0.33332796360406797	1.7657786432339035	2.515039816359298
0.15121136173767807	0.008770254135209673	0.33400852168701034	1.7683130775026794	2.511147169181637
0.15204678362573154	0.008789230514181103	0.3346880469506137	1.7708441997580362	2.507243303411431
0.152882205513785	0.00880819534071146	0.3353665312665579	1.7733720090111922	2.5033281880837825
0.15371762740183845	0.008827148583197535	0.3360439663886199	1.775896504161898	2.4994017916875175
0.15455304928989191	0.008846090209512783	0.33672034395061756	1.7784176839977814	2.4954640821586147
0.15538847117794538	0.00886502018699897	0.3373956554643017	1.7809355471936623	2.4915150268735244
0.15622389306599885	0.008883938482463025	0.33806989231720125	1.7834500923108472	2.487554592642301
0.15705931495405231	0.008902845062167411	0.338743045770419	1.785961317796415	2.4835827457015727
0.15789473684210578	0.008921739891823814	0.3394151069563747	1.7884692219824556	2.4795994517073763
0.15873015873015925	0.008940622936586463	0.3400860668764953	1.7909738030852818	2.4756046757277614
0.15956558061821272	0.008959494161043932	0.3407559163988579	1.7934750592046333	2.4715983822352787
0.16040100250626618	0.008978353529212477	0.3414246462557666	1.7959729883228432	2.467580535099248
0.16123642439431965	0.008997201004527439	0.34209224704127844	1.7984675883039616	2.4635510975778647
0.16207184628237312	0.009016036549836366	0.3427587092086762	1.8009588568928832	2.4595100323100967
0.16290726817042656	0.00903486012738967	0.343424023067867	1.803446791714424	2.455457301307418
0.16374269005848002	0.00905367169883341	0.3440881787827353	1.8059313902723657	2.4513928659453175
0.1645781119465335	0.009072471225201212	0.3447511663684193	1.8084126499484872	2.4473166869546086
0.16541353383458696	0.009091258666903862	0.34541297568852825	1.810890568001552	2.4432287244125472
0.16624895572264042	0.009110033983721946	0.3460735964522947	1.813365141566271	2.4391289377337224
0.1670843776106939	0.009128797134796814	0.3467330182116505	1.8158363676522267	2.435017285660717
0.16791979949874736	0.009147548078620275	0.3473912303582399	1.8183042431427763	2.4308937262545793
0.16875522138680082	0.009166286773024897	0.34804822212034997	1.820768764793907	2.426758216885027
0.1695906432748543	0.009185013175177188	0.348703982559777	1.8232299292330676	2.422610714220432
0.17042606516290776	0.009203727241563842	0.34935850056860873	1.8256877329579708	2.418451174217564
0.17126148705096123	0.009222428927983814	0.3500117648659245	1.8281421723353315	2.4142795521110862
0.17209690893901466	0.009241118189537243	0.35066376399441734	1.8305932435996113	2.4100958024027674
0.17293233082706813	0.009259794980614978	0.3513144863169353	1.8330409428516912	2.405899878850488
0.1737677527151216	0.00927845925488707	0.35196392001292803	1.8354852660575192	2.401691734456907
0.17460317460317507	0.009297110965292772	0.35261205307480736	1.8379262090467163	2.3974713214579157
0.17543859649122853	0.009315750064027602	0.3532588733042147	1.840363767511151	2.3932385913107725
0.176274018379282	0.00933437650253248	0.3539043683081969	1.842797937003458	2.3889934946819253
0.17710944026733547	0.009352990231481744	0.3545485254952788	1.8452287129355298	2.3847359814345928
0.17794486215538893	0.009371591200770113	0.35519133207143727	1.84765609057695	2.380466000615982
0.1787802840434424	0.009390179359501224	0.3558327750359735	1.8500800650534	2.376183500444213
0.17961570593149587	0.009408754655973664	0.356472841177273	1.852500631345009	2.371888428294903
0.18045112781954933	0.009427317037667558	0.35711151706845917	1.8549177842846518	2.367580730687446
0.1812865497076028	0.00944586645123229	0.3577487890629318	1.8573315185562103	2.3632603532708885
0.18212197159565624	0.009464402842470809	0.3583846432897865	1.8597418286927947	2.358927240809507
0.1829573934837097	0.009482926156326727	0.3590190656491124	1.8621487090748874	2.354581337167991
0.18379281537176317	0.009501436336869595	0.35965204180717114	1.864552153928456	2.3502225852962457
0.18462823725981664	0.009519933327278095	0.36028355719143507	1.8669521573230112	2.345850927213823
0.1854636591478701	0.009538417069827875	0.36091359698550346	1.8693487131696027	2.341466303993932
0.18629908103592357	0.009556887505872103	0.3615421461238739	1.8717418152187655	2.3370686557470575
0.18713450292397704	0.009575344575828424	0.36216918928657527	1.874131457058411	2.3326579216041443
0.1879699248120305	0.009593788219160753	0.3627947108936525	1.8765176321116517	2.3282340396993346
0.18880534670008398	0.009612218374361521	0.3634186950994975	1.8789003336345622	2.3237969471522764
0.18964076858813744	0.00963063497893671	0.36404112578703224	1.8812795547138896	2.3193465800499444
0.1904761904761909	0.009649037969384332	0.36466198656171556	1.8836552882647168	2.3148828734280182
0.19131161236424435	0.009667427281180491	0.3652812607454006	1.8860275270279951	2.310405761251706
0.19214703425229782	0.009685802848755703	0.36589893137000257	1.8883962635680807	2.305915176396118
0.19298245614035128	0.009704164605479942	0.36651498117100223	1.8907614902701644	2.30141105062609
0.19381787802840475	0.009722512483637922	0.367129392580751	1.8931231993376392	2.296893314575459
0.19465329991645822	0.009740846414413945	0.36774214772160174	1.895481382789387	2.2923618977257876
0.19548872180451168	0.009759166327866541	0.36835322839882395	1.897836032456996	2.287816728384513
0.19632414369256515	0.009777472152910036	0.36896261609333264	1.9001871399818968	2.2832577336625013
0.19715956558061862	0.009795763817290044	0.3695702919541912	1.9025346968124162	2.2786848394509613
0.19799498746867208	0.009814041247561748	0.3701762367909026	1.904878694200743	2.274097970397767
0.19883040935672555	0.009832304369065823	0.3707804310654758	1.907219123199823	2.269497049883073
0.19966583124477902	0.009850553105906639	0.3713828548842533	1.9095559746601567	2.2648819999943104
0.20050125313283246	0.009868787380924332	0.37198348798950015	1.9118892392264804	2.2602527415004037
0.20133667502088592	0.009887007115671512	0.37258230975073736	1.9142189073344018	2.2556091938253426
0.2021720969089394	0.00990521223038671	0.3731792991558196	1.9165449692069003	2.2509512750209475
0.20300751879699286	0.009923402643967613	0.37377443480173905	1.918867414850735	2.246278901738879
0.20384294068504633	0.00994157827394287	0.3743676948851557	1.9211862340527521	2.2415919892018503
0.2046783625730998	0.009959739036443599	0.37495905719262607	1.923501416376082	2.236890451173995
0.20551378446115326	0.009977884846175943	0.37554849909054805	1.9258129511562394	2.2321741999304012
0.20634920634920673	0.009996015616388444	0.3761359975147807	1.9281208274970751	2.2274431462257156
0.2071846282372602	0.010014131258843338	0.376721528959943	1.9304250342666434	2.222697199261866
0.20802005012531366	0.010032231683782106	0.37730506946838654	1.9327255600929116	2.2179362666547946
0.20885547201336713	0.010050316799896486	0.37788659461880597	1.9350223933594024	2.213160254400252
0.20969089390142057	0.010068386514290397	0.3784660795145002	1.9373155222006218	2.208369066838507
0.21052631578947403	0.0100864407324477	0.37904349877125226	1.9396049344974189	2.2035626066180365
0.2113617376775275	0.010104479358196698	0.37961882650482087	1.9418906178721729	2.198740774658103
0.21219715956558097	0.010122502293671839	0.3801920363180266	1.9441725596838406	2.193903470110192
0.21303258145363443	0.010140509439275875	0.3807631012874201	1.9464507470228525	2.1890505903182564
0.2138680033416879	0.010158500693641067	0.3813319939495124	1.9487251667058543	2.184182030777758
0.21470342522974137	0.010176475953589581	0.38189868628654666	1.9509958052702863	2.1792976850933976
0.21553884711779484	0.010194435114088615	0.38246314971180156	1.9532626489687845	2.174397444935551
0.2163742690058483	0.01021237806821114	0.3830253550544055	1.9555256837634298	2.1694811999953316
0.21720969089390177	0.010230304707091093	0.3835852725436376	1.957784895319784	2.164548837938201
0.21804511278195524	0.01024821491987381	0.3841428717926872	1.960040269000769	2.159600244356119
0.21888053467000868	0.010266108593673589	0.3846981217818812	1.9622917898603414	2.154635302718155
0.21971595655806214	0.010283985613521077	0.38525099084131015	1.9645394426369416	2.149653894319481
0.2205513784461156	0.010301845862317482	0.38580144663287236	1.9667832117467754	2.1446558982287054
0.22138680033416908	0.010319689220776808	0.38634945613168303	1.9690230812768375	2.1396411912334905
0.22222222222222254	0.010337515567375832	0.38689498560683305	1.971259034977737	2.1346096477843433
0.223057644110276	0.010355324778299396	0.38743800060147	1.9734910562562689	2.1295611399365475
0.22389306599832948	0.010373116727379728	0.3879784659121678	1.9757191281677655	2.1244955372901426
0.22472848788638294	0.010390891286039872	0.3885163455675591	1.9779432334081388	2.1194127069278506
0.2255639097744364	0.010408648323230546	0.3890516028061941	1.9801633543057287	2.1143125133509115
0.22639933166248988	0.010426387705369189	0.3895842000535983	1.9823794728128283	2.109194818412698
0.22723475355054334	0.01044410929627207	0.39011409889848403	1.984591570496939	2.1040594812500197
0.22807017543859678	0.010461812957087008	0.39064126006808947	1.9867996285317175	2.0989063582120466
0.22890559732665025	0.010479498546222904	0.3911656434025963	1.9890036276876164	2.093735302786715
0.22974101921470372	0.010497165919279045	0.39168720782859334	1.99120354832221	2.0885461655245288
0.23057644110275718	0.010514814928966526	0.3922059113315344	1.9933993703701676	2.083338793959638
0.23141186299081065	0.010532445425033315	0.39272171092715047	1.9955910733328714	2.0781130325280555
0.23224728487886412	0.01055005725418115	0.39323456263176626	1.997778636267692	2.0728687224829216
0.23308270676691759	0.01056765025998238	0.3937444214314671	1.999962037776841	2.067605701806641
0.23391812865497105	0.010585224282794431	0.3942512412500706	2.002141255995864	2.0623238051197896
0.23475355054302452	0.01060277915966798	0.39475497491583333	2.004316268581681	2.057022863586612
0.235588972431078	0.01062031472425401	0.3952555741268474	2.006487052700221	2.0517027048169703
0.23642439431913145	0.01063783080670816	0.395752989415052	2.0086535850135556	2.04636315276458
0.2372598162071849	0.010655327233586837	0.39624717010879923	2.0108158416666106	2.0410040276213453
0.23809523809523836	0.010672803827746519	0.39673806429390346	2.012973798273328	2.035625145707618
0.23893065998329183	0.010690260408232732	0.39722561877309326	2.015127429902344	2.030226319358195
0.2397660818713453	0.01070769679016792	0.39770977902379734	2.0172767110620917	2.0248073568038225
0.24060150375939876	0.010725112784634366	0.3981904891541691	2.0193680620480188	2.0194216156853355
0.24143692564745223	0.010742508198551493	0.39866769185727535	2.0139082347389636	2.0215621171131315
0.2422723475355057	0.010759882834550483	0.3991413283633348	2.0084276700362147	2.02369818807811
0.24310776942355916	0.010777236490840475	0.3996113383899318	2.0029261584720075	2.025829800687158
0.24394319131161263	0.010794568961072892	0.4000776600900743	1.9974034858068384	2.0279569264033546
0.2447786131996661	0.010811880034196836	0.400540229998008	1.991859432879068	2.0300795360272055
0.24561403508771956	0.010829169494311425	0.4009989829726427	1.986293775448207	2.0321975996771235
0.246449456975773	0.010846437120511004	0.4014538521384915	1.9807062840315912	2.034311086769086
0.24728487886382647	0.0108636826867205	0.40190476882396164	1.9750967237340618	2.036419965995474
0.24812030075187994	0.010880905961529241	0.4023516624968697	1.9694648540703124	2.0385242053029917
0.2489557226399334	0.010898106708014166	0.4027944606970318	1.9638104287794895	2.0406237718696922
0.24979114452798687	0.010915284683556237	0.40323308896575094	1.9581331956316375	2.042718632081005
0.25062656641604036	0.010932439639648073	0.403667470772041	1.9524328962255326	2.0448087515047284
0.2514619883040938	0.010949571321693496	0.4040975274354014	1.9467092657774547	2.046894094864918
0.25229741019214724	0.010966679468797313	0.404523178044939	1.9409620329003439	2.0489746260146964
0.2531328320802007	0.010983763813548486	0.4049443393746419	1.9351909193728767	2.0510503079077473
0.2539682539682542	0.011000824081787264	0.4053609257945563	1.9293956398977954	2.053121102568629
0.25480367585630764	0.011017859992370371	0.4057728491776572	1.92357590184895	2.0551869710616786
0.2556390977443611	0.011034871256914991	0.4061800188021256	1.9177314050063539	2.0572478734585173
0.2564745196324146	0.011051857579538749	0.4065823412487884	1.911861841278554	2.0593037688040536
0.25730994152046804	0.011068818656582102	0.4069797202933967	1.905966894411585	2.0613546150808726
0.2581453634085215	0.011085754176320739	0.40737205679344896	1.9000462396836697	2.0634003691719496
0.258980785296575	0.011102663818661873	0.40775924856921253	1.8940995435847934	2.065440986821583
0.25981620718462844	0.011119547254825224	0.4081411902785833	1.8881264634802957	2.067476422594421
0.2606516290726819	0.011136404147008727	0.40851777328538674	1.8821266472573606	2.0695066298324947
0.2614870509607354	0.011153234148037372	0.40888888552070507	1.8760997329534543	2.071531560610098
0.26232247284878885	0.01117003690099444	0.40925441133679186	1.870045348365467	2.073551165686423
0.2631578947368423	0.011186812038829652	0.4096142313530581	1.8639631106383854	2.0755653944557864
0.2639933166248958	0.011203559183955214	0.4099682222936374	1.8578526258320918	2.077574194895288
0.26482873851294925	0.011220277947808333	0.41031625681594286	1.851713488464915	2.079577513509738
0.2656641604010027	0.011236967930402186	0.4106582033296209	1.8455452810323212	2.0815752952737197
0.2664995822890562	0.011253628719844144	0.410993925805231	1.8393475734991032	2.0835674835705253
0.26733500417710965	0.011270259891829004	0.4113232835719429	1.8331199227632218	2.085554020127775
0.2681704260651631	0.011286861009107007	0.41164613110348164	1.8268618720893572	2.087534844949589
0.2690058479532166	0.011303431620917957	0.4119623177914728	1.8205729505100112	2.0895098962448966
0.26984126984127	0.011319971262394141	0.41227168770530176	1.8142526721918841	2.0914791103518056
0.27067669172932346	0.011336479453928721	0.41257407933746876	1.8079005357649711	2.093442421657591
0.2715121136173769	0.011352955700506142	0.412869325333401	1.8015160236116992	2.0953997625141336
0.2723475355054304	0.011369399490993085	0.4131572522045292	1.795098601113108	2.097351063148346
0.27318295739348386	0.011385810297384289	0.41343768002337405	1.7886477158488543	2.0992962515673033
0.2740183792815373	0.011402187574007091	0.4137104220992506	1.7821627967475047	2.1012352534577
0.2748538011695908	0.011418530756667511	0.4139752846330729	1.7756432531832982	2.1031679920790993
0.27568922305764426	0.011434839261752084	0.41423206634961707	1.7690884740151318	2.1050943881506066
0.27652464494569773	0.011451112485263756	0.4144805581054115	1.7624978265632398	2.1070143597304254
0.2773600668337512	0.011467349801799408	0.4147205424702889	1.755870655518408	2.1089278220876904
0.27819548872180466	0.011483550563457722	0.41495179328041826	1.749206281778348	2.110834687565992
0.27903091060985813	0.011499714098675392	0.4151740751604068	1.742504001205002	2.112734865437961
0.2798663324979116	0.011515839710979933	0.41538714301186	1.7357630832961986	2.1146282617500862
0.28070175438596506	0.011531926677660754	0.4155907414654828	1.7289827697642437	2.1165147791569874
0.28153717627401853	0.011547974248341275	0.41578460429353187	1.7221622730133346	2.1183943167442343
0.282372598162072	0.011563981643454775	0.41596845377906255	1.7153007745067936	2.1202667698388127
0.28320802005012546	0.011579948052600477	0.4161420000380714	1.70839742301423	2.1221320298059045
0.28404344193817893	0.011595872632787918	0.4163049402901757	1.701451332727512	2.1239899838310508
0.2848788638262324	0.011611754506539704	0.4164569580730151	1.6944615812334336	2.125840514686155
0.28571428571428586	0.01162759275985424	0.41659772239501003	1.6874272073293197	2.127683500477879
0.28654970760233933	0.01164338644000755	0.41672688682048836	1.6803472086665097	2.129518814376841
0.2873851294903928	0.011659134553179143	0.41684408848051496	1.6732205392047006	2.131346324325623
0.28822055137844627	0.011674836061886441	0.41694894700195506	1.6660461064582255	2.1331658927236474
0.2890559732664997	0.011690489882208733	0.41704106334639157	1.6588227685130084	2.1349773760865345
0.28989139515455314	0.011706094880774334	0.4171200185495206	1.6515493307903255	2.1367806246773546
0.2907268170426066	0.011721649871492329	0.41718537235042696	1.6442245425305433	2.1385754821068548
0.2915622389306601	0.01173715361199667	0.4172366616988276	1.6368470929664776	2.1403617848993717
0.29239766081871355	0.011752604799773426	0.41727339912679073	1.6294156071521744	2.142139362020753
0.293233082706767	0.011768002067934373	0.41729507096966045	1.6219286414082617	2.143908034364007
0.2940685045948205	0.011783343980599137	0.41730113541882563	1.61438467833974	2.145667614188018
0.29490392648287395	0.011798629027834653	0.4172910203865893	1.606782121376025	2.1474179045038375
0.2957393483709274	0.011813855620109184	0.4172641211605634	1.5991192887757988	2.1491586984024273
0.2965747702589809	0.01182902208218751	0.41721979782176805	1.5913944070310084	2.150889778316768
0.29741019214703435	0.011844126646411973	0.41715737239677964	1.5836056035944928	2.152610915210264
0.2982456140350878	0.011859167445281727	0.4170761257097663	1.575750898844295	2.1543218676821647
0.2990810359231413	0.011874142503240325	0.41697529389495935	1.567828197184137	2.1560223809791834
0.29991645781119475	0.011889049727568702	0.416854064523821	1.559835277163557	2.1577121859010537
0.3007518796992482	0.01190388689825669	0.4167115722937007	1.5517697804820019	2.1593909975854113
0.3015873015873017	0.011918651656712504	0.4165468942158999	1.5436291997186484	2.1610585141553713
0.30242272347535515	0.01193334149313692	0.4163590442303685	1.5354108646021551	2.1627144152099866
0.3032581453634086	0.011947953732371662	0.4161469671614335	1.527111926601902	2.1643583601345897
0.3040935672514621	0.011962485517981231	0.41590953191344315	1.5187293415824663	2.1659899862036847
0.30492898913951555	0.011976933794292929	0.4156455237863216	1.5102598502145905	2.1676089064441566
0.305764411027569	0.011991295286066812	0.4153536357679999	1.5016999557770523	2.169214707220302
0.3065998329156225	0.012005566475396022	0.4150324586323469	1.493045898910918	2.1708069454946948
0.3074352548036759	0.012019743575365187	0.41468046963624666	1.484293628798013	2.1723851457096535
0.30827067669172936	0.012033822499881318	0.4142960195659127	1.4754387701235108	2.1739487962223
0.30910609857978283	0.012047798828986272	0.4138773178281079	1.4664765850426844	2.175497345211989
0.3099415204678363	0.012061667768780163	0.4134224152132189	1.4574019291950917	2.1770301959604783
0.31077694235588976	0.012075424104895463	0.41292918386998273	1.4482092005852738	2.1785467013822197
0.31161236424394323	0.012089062148207114	0.41239529392004126	1.4388922798615018	2.1800461576525505
0.3124477861319967	0.01210257567112031	0.41181818599641	1.429444460152882	2.1815277967435147
0.31328320802005016	0.01211595783235394	0.4111950388022714	1.4198583641412577	2.1829907776274746
0.31411862990810363	0.012129201087569649	0.4105227305395812	1.4101258454070984	2.1844341758435353
0.3149540517961571	0.012142297082428826	0.4097977927287033	1.4002378702411296	2.185856971035312
0.31578947368421056	0.012155236523658674	0.40901635449888685	1.3901843749728433	2.187258031952519
0.31662489557226403	0.012168009022307235	0.40817407482847323	1.379954092313444	2.1886360982506092
0.3174603174603175	0.012180602901468298	0.4072660593845631	1.3695343380653124	2.1899897582054226
0.31829573934837097	0.012193004958084574	0.4062867574509788	1.358910746544321	2.191317421154899
0.31913116123642443	0.012205200164611126	0.4052298327815203	1.3480669387813098	2.192617283047427
0.3199665831244779	0.012217171290843527	0.4040879998233309	1.336984101366093	2.1938872828503664
0.32080200501253137	0.01222889841804685	0.4028528132220278	1.325640444629377	2.195125046648674
0.32163742690058483	0.012240358305254497	0.40151439318694315	1.3140104950083686	2.1963278148712435
0.3224728487886383	0.012251523548605654	0.40006106104461164	1.302064155001872	2.1974923459308298
0.32330827067669177	0.012262361444364671	0.398478846188793	1.289765429999995	2.1986147861458796
0.32414369256474523	0.012272832416706236	0.39675080410505403	1.2770706652374926	2.1996904902105263
0.3249791144527987	0.01228288778698755	0.39485604851487294	1.263926040703248	2.2007137669579997
0.3258145363408521	0.01229246651157126	0.39276833567895875	1.2502639023906734	2.201677508287819
0.3266499582289056	0.012301490236225843	0.39045391769000215	1.2359971920733333	2.202572627698112
0.32748538011695905	0.012309855463035575	0.387868141760562	1.2210106116627208	2.203387172752589
0.3283208020050125	0.012317420451303344	0.38494976228685096	1.2051458250566964	2.204104843826353
0.329156223893066	0.01232398173717063	0.3816107434388237	1.1881748910829917	2.2047023442669724
0.32999164578111945	0.012329227976811843	0.3777162104088196	1.1697479565753532	2.205144182091586
0.3308270676691729	0.012332636661200295	0.3730395796429357	1.1492760193463183	2.2053710620562055
0.3316624895572264	0.01233319218815983	0.3671400643405221	1.125610377546083	2.2052682694436427
0.33249791144527985	0.01232828135549036	0.3588827062721045	1.0957845088248557	2.204542099548855
0.3333333333333333	0.012290533859182086	0.33637170695286367	1.0285485015284646	2.200139526849115


==> df_bdf3.dat <==
omega	lambda_1	lambda_2	lambda_3	lambda_4	lambda_5	lambda_6
0.0	0.005382514254677522	0.037023264976240124	0.17550599472539674	0.9099665553943543	2.9922447268411423	5.963647526512568
0.00035714285714285714	0.00538260989501642	0.03702885943139753	0.17581174690703	0.9124257815414334	2.9971623755794816	5.957712055796917
0.0007142857142857143	0.005382751120494747	0.037034399828372956	0.1761168238939492	0.914882298051914	3.0020726124581985	5.95176350036801
0.0010714285714285715	0.005382865061713128	0.03703984331516806	0.17642105371384895	0.91733560172825	3.0069748162100614	5.945801592175255
0.0014285714285714286	0.005382970595249345	0.03704520132010477	0.17672448450141276	0.9197858235437163	3.0118691814456606	5.939826434296222
0.0017857142857142857	0.005383075736850152	0.0370504788486668	0.1770271385203104	0.9222330198991694	3.01675580585405	5.93383808469076
0.002142857142857143	0.005383170800514771	0.03705567041668866	0.17732899509657948	0.9246771233705173	3.0216346292688905	5.927836530592007
0.0025	0.005383265986104313	0.03706078232274225	0.17763008184293275	0.9271182056618599	3.026505768147318	5.921821837402264
0.002857142857142857	0.005383355191953829	0.03706581119889843	0.17793038668947306	0.9295562240452192	3.031369193601227	5.915794005842713
0.0032142857142857142	0.005383443247847785	0.03707076015774265	0.17822992422507397	0.9319912125802691	3.0362249736828693	5.909753079000479
0.0035714285714285713	0.005383522554945623	0.03707562493215942	0.1785286785017936	0.9344231172174984	3.041073065510751	5.90369905141945
0.003928571428571429	0.005383597364797016	0.037080408287348626	0.17882666263828398	0.9368519676607081	3.045913531388093	5.897631963129063
0.004285714285714286	0.00538365749105643	0.03708510441027149	0.17912385402289613	0.9392776904738138	3.0507463047331904	5.891551798651858
0.004642857142857143	0.005383732429396989	0.03708973105630749	0.17942032845180553	0.9417004961251962	3.0555716720916397	5.885458692550793
0.005	0.0053837982204991055	0.03709427422828894	0.17971602917286283	0.9441202125607187	3.0603894436553567	5.8793525761129874
0.005357142857142857	0.005383820378631437	0.037098713650386306	0.18001087235878105	0.9465365893813787	3.0651993354070224	5.87323334327057
0.005714285714285714	0.005383908426043635	0.03710311466561765	0.18030513457879063	0.9489504165675016	3.0700023460741304	5.867101423398742
0.006071428571428571	0.005383959160931774	0.037107416139188526	0.18059856012966669	0.9513609474379455	3.0747975788873787	5.860956453487331
0.0064285714285714285	0.005384009679745616	0.03711164035381238	0.1808912444340005	0.9537684489015655	3.07958538674399	5.8547985921260475
0.0067857142857142855	0.005384046423799466	0.03711577945760628	0.1811831557332393	0.9561728206114323	3.084365670940189	5.848627810240798
0.007142857142857143	0.005384081618907732	0.03711984094521005	0.18147432730489044	0.9585741499554419	3.0891385622440946	5.842444172652638
0.0075	0.0053841098105885474	0.03712382178195962	0.18176474774555326	0.9609723952305326	3.0939040336132533	5.836247679314916
0.007857142857142858	0.005384139357726493	0.03712772715916977	0.18205444073105737	0.9633676160025445	3.098662180844077	5.830038379529476
0.008214285714285714	0.005384164124256598	0.03713155363361447	0.18234339304676853	0.9657597651754585	3.1034129702541993	5.823816270164919
0.008571428571428572	0.005384183475193601	0.037135301033737064	0.1826316053990774	0.9681488358050324	3.1081564169335496	5.81758136764008
0.008928571428571428	0.005384197039526288	0.03713896934080935	0.18291907912517166	0.9705348227006432	3.112892538055302	5.811333689009353
0.009285714285714286	0.005384208156098142	0.03714256075068279	0.18320582511523512	0.9729177482081313	3.1176213836172124	5.805073263878031
0.009642857142857142	0.005384211792752712	0.037146072459282455	0.1834918326524018	0.9752975721458179	3.1223429287175883	5.7988000923354015
0.01	0.0053842136475021705	0.03714950806576441	0.18377711870082503	0.9776743342710273	3.127057243849086	5.7925142113665675
0.010357142857142856	0.0053842120190614505	0.03715286675040538	0.1840616811198105	0.9800480190554517	3.1317643333251883	5.786215631884943
0.010714285714285714	0.005384221435610266	0.037156157383202576	0.18434556004132166	0.9824187331772226	3.136464345935164	5.779904419550707
0.01107142857142857	0.005384195299596327	0.0371593523271967	0.1846286360216239	0.9847861215273405	3.1411568849591425	5.773580432927031
0.011428571428571429	0.0053841794941368445	0.03716247917123586	0.18491103095598158	0.9871505272063434	3.1458423784113654	5.76724384318919
0.011785714285714287	0.005384158725454933	0.03716552896853061	0.18519270704554516	0.9895118311713949	3.15052070832041	5.760894614189875
0.012142857142857143	0.005384136501147122	0.03716850399941442	0.18547367564215628	0.9918700565355861	3.1551919242125184	5.75453277275575
0.0125	0.0053841052571812495	0.03717139992585556	0.1857539188780981	0.994225141717213	3.1598559765506766	5.74815830885419
0.012857142857142857	0.005384074650312182	0.037174222699347496	0.18603346433645268	0.996577156677265	3.1645129692710556	5.741771268767808
0.013214285714285715	0.005384039153166938	0.03717696919471149	0.18631229947093053	0.9989260550814537	3.169162870563587	5.735371648578749
0.013571428571428571	0.005383998307844292	0.03717963931330884	0.18659042506240575	1.0012718290898386	3.1738056935957744	5.7289594608150205
0.013928571428571429	0.005383956802717896	0.03718223603347209	0.18686785562787142	1.0036145105910275	3.1784414972719555	5.7225347341063335
0.014285714285714285	0.005383906321295036	0.0371847545486793	0.18714457092842895	1.005954030680096	3.1830702241759146	5.716097455230056
0.014642857142857143	0.005383852722382962	0.03718719853643302	0.18742058857386276	1.0082904300162632	3.1876919431855044	5.709647655903979
0.015	0.005383796961203819	0.037189568736828535	0.18769591309756498	1.0106237112936722	3.192306679182863	5.703185351739556
0.015357142857142857	0.005383732603460236	0.037191861458828954	0.1879705290830461	1.0129538193004795	3.1969143908929967	5.69671053505668
0.015714285714285715	0.0053836678354327325	0.03719408177214763	0.18824446050571542	1.0152808128915563	3.201515167285714	5.690223243421936
0.01607142857142857	0.0053836003232616975	0.037196228440693056	0.18851770299345622	1.0176046686808768	3.2061090032446775	5.683723481238603
0.016428571428571428	0.005383526454810442	0.037198299457294894	0.1887902485977711	1.019925352800517	3.2106958820010214	5.677211248951613
0.016785714285714286	0.005383447245612578	0.0372002955882106	0.18906210188575082	1.0222428675689974	3.215275827881832	5.670686560951356
0.017142857142857144	0.005383368070142007	0.037202220211870175	0.18933327936376843	1.0245572498627686	3.219848903934857	5.664149444277797
0.0175	0.005383282422515023	0.03720406958190202	0.18960376507169807	1.0268684422540157	3.2244150668966642	5.657599889950079
0.017857142857142856	0.00538319103254911	0.03720584428508236	0.18987356274870923	1.0291764443781126	3.228974337916362	5.651037910584925
0.018214285714285714	0.005383056127408035	0.03720752179651941	0.1901425699421337	1.031480947485157	3.2335263940424688	5.644463405822462
0.018571428571428572	0.005382996939418125	0.037209173838381016	0.1904111172700887	1.0337828999406897	3.2380723144089103	5.637876734123879
0.01892857142857143	0.0053828953420273955	0.03721072964618723	0.19067888066913993	1.036081349467942	3.242611057984479	5.63127755935248
0.019285714285714285	0.0053827900853480335	0.03721221262691103	0.1909459687333391	1.03837659967438	3.2471429846492237	5.624666003993322
0.019642857142857142	0.005382682710134233	0.037213623848879065	0.1912123874632677	1.0406686562554435	3.2516681217825005	5.618042081267003
0.02	0.0053825670071288596	0.03721495972017006	0.19147812122274538	1.0429574619427497	3.256186427308948	5.611405782161437
0.02035714285714286	0.005382440005973295	0.03721621859558312	0.19174316327105106	1.0452429851603016	3.2606978878894886	5.6047571069488065
0.020714285714285713	0.0053823233058125424	0.03721741359067003	0.19200757571327728	1.0475253943101792	3.265202709479299	5.598096124113155
0.02107142857142857	0.005382198835071233	0.03721853398234458	0.1922713096264678	1.0498045350444252	3.2697007434416037	5.59142279071505
0.02142857142857143	0.0053820690622055885	0.037219581387141265	0.19253437349747887	1.052080419715475	3.2741920244296057	5.584737121240417
0.021785714285714287	0.005381937094377378	0.037220557803826944	0.19279677766997633	1.0543530659787086	3.278676592618724	5.578039131429312
0.02214285714285714	0.005381795912419285	0.03722145914044975	0.1930585038590734	1.0566224081272886	3.283154397521321	5.571328809218793
0.0225	0.005381656052133388	0.037222291863914014	0.19331958343644454	1.0588885247146107	3.2876255452702243	5.564606189780546
0.022857142857142857	0.0053815101435761	0.03722305166696914	0.19357999707094323	1.0611513467550195	3.2920899818857596	5.557871259645274
0.023214285714285715	0.005381358044531908	0.03722373858818965	0.19383974583412908	1.0634108644516616	3.2965477177437124	5.551124024719255
0.023571428571428573	0.00538120488583389	0.03722435583913292	0.19409884585465106	1.065667111686311	3.3009988101167784	5.544364504432188
0.023928571428571428	0.00538104307417983	0.03722489896909788	0.1943572769043056	1.0679200164501979	3.3054432024526674	5.537592684559917
0.024285714285714285	0.00538088385256785	0.03722537486708318	0.1946150726898786	1.0701696635554871	3.3098810063004405	5.530808599625503
0.024642857142857143	0.0053807206851133075	0.03722577971873456	0.1948722159651808	1.0724159893893477	3.314312174155613	5.524012237670119
0.025	0.0053805492555881705	0.03722611103752051	0.19512869568948396	1.0746589482616267	3.318736678165158	5.517203592641369
0.025357142857142856	0.005380374100363119	0.03722637167239977	0.19538452634220513	1.076898568629957	3.323154569398859	5.510382680750617
0.025714285714285714	0.005380196271972115	0.037226562370187996	0.19563971238876363	1.0791348496823086	3.3275658676145428	5.503549508931741
0.026071428571428572	0.0053800168046577125	0.037226683866058916	0.19589425825303305	1.0813677903492238	3.3319705922196694	5.496704083734009
0.02642857142857143	0.005379829434051409	0.037226732495261323	0.19614814710365946	1.08359732750518	3.3363686972562308	5.4898463934988415
0.026785714285714284	0.0053796381497812785	0.03722671077029098	0.1964013918639876	1.0858234845386012	3.3407602281481137	5.4829764517334025
0.027142857142857142	0.005379446182653164	0.037226620744481145	0.19665400336216493	1.0880462786404974	3.3451452234399075	5.476094269501672
0.0275	0.005379251340069368	0.03722646120453017	0.19690597655830802	1.0902656805847033	3.3495236729853217	5.469199844438579
0.027857142857142858	0.005379048321604734	0.037226229054538845	0.19715729717421443	1.092481634075012	3.353895538695235	5.4622931667794745
0.028214285714285713	0.005378836203898037	0.03722592384136262	0.19740796370106822	1.0946941198479725	3.3582608214114695	5.455374237181168
0.02857142857142857	0.005378631879311202	0.037225555852962756	0.19765802729423534	1.0969032721110228	3.362619681064216	5.448443097509945
0.02892857142857143	0.005378421131066662	0.03722511661583349	0.19790744731724424	1.0991089572230968	3.3669719993441976	5.441499716386468
0.029285714285714286	0.0053782039949580125	0.03722460624589886	0.1981562250720034	1.101311163683639	3.371317785151547	5.434544095883746
0.029642857142857144	0.005377982635980645	0.03722402614772031	0.19840436820737514	1.103509898336032	3.375657066250249	5.42757624262263
0.03	0.005377729507765331	0.037223359785172626	0.19865179569208918	1.105704909093251	3.379989604674209	5.420596096200331
0.030357142857142857	0.005377527932287067	0.037222657549910276	0.19889875753239822	1.1078969097764708	3.384316153242244	5.413603844541315
0.030714285714285715	0.005377296803863549	0.03722187057281607	0.19914501278000346	1.1100851812761963	3.3886359949168923	5.406599306566653
0.031071428571428573	0.0053770426866854145	0.037221002904473756	0.1993905818417252	1.1122697669481014	3.3929491961088103	5.399582498736644
0.03142857142857143	0.005376818701351801	0.03722008670980022	0.19963562555123815	1.1144511200877647	3.397256239176017	5.392553537457809
0.031785714285714285	0.005376575819451032	0.03721909246808583	0.19987999769917789	1.1166287973593885	3.4015566932939914	5.3855123157797715
0.03214285714285714	0.005376330487187144	0.03721803019857705	0.20012374890885518	1.1188029299298725	3.4058507126901687	5.378458869403986
0.0325	0.005376077673656178	0.037216896945802845	0.2003668650835206	1.1209734598101684	3.4101382594683214	5.3713931873205745
0.032857142857142856	0.005375819578607681	0.0372156941210112	0.20060935394535262	1.1231403925448376	3.4144193601638806	5.36431527376181
0.03321428571428572	0.0053755609871313035	0.037214424695444046	0.20085123115753528	1.1253037567295257	3.4186940642931547	5.357225137872291
0.03357142857142857	0.005375300403262125	0.037213087846107974	0.20109249331137216	1.1274635250421972	3.422962365043091	5.350122775349879
0.033928571428571426	0.005375031847584589	0.03721168003710933	0.2013331232226527	1.129619629703296	3.4272242153730703	5.343008172694571
0.03428571428571429	0.005374760288024592	0.03721020434953605	0.20157313711342648	1.131772100362463	3.4314796659104125	5.335881338597584
0.03464285714285714	0.005374485606780459	0.03720866078563563	0.20181253568969473	1.1339209211529915	3.4357287216813623	5.328742271032228
0.035	0.005374205365301117	0.0372070479453788	0.2020513124941475	1.136066055050364	3.4399713667999507	5.321590963180068
0.03535714285714286	0.005373924136499714	0.03720536866790951	0.2022894826363337	1.1382075278846384	3.4442076478637937	5.314427421842122
0.03571428571428571	0.005373636542422403	0.037203619771054054	0.20252703054844537	1.1403452755899193	3.448437522404211	5.307251634039899
0.036071428571428574	0.005373346978313267	0.0372018039819996	0.2027639708094006	1.1424793220535965	3.4526610351172495	5.3000636056462165
0.03642857142857143	0.005373054353840196	0.037199920711433916	0.20300030105706965	1.1446096413970015	3.4568781815057057	5.292863331594559
0.03678571428571428	0.005372754592707508	0.03719796756114395	0.20323600958861784	1.1467361801956044	3.46108893023796	5.285650801084348
0.037142857142857144	0.005372454436407222	0.037195948671513615	0.20347111833680595	1.1488589832455351	3.4652933464927247	5.278426023447448
0.0375	0.0053721446215223515	0.03719385850707664	0.20370559935696583	1.150977949128282	3.4694913522629833	5.271188977910755
0.03785714285714286	0.005371837520821241	0.03719170461133656	0.20393949224239744	1.153093173911427	3.4736830627155904	5.263939683465918
0.038214285714285715	0.005371524931829908	0.03718948208683584	0.20417277229541428	1.1552045652268903	3.4778684090081113	5.2566781209679405
0.03857142857142857	0.005371210336798173	0.037187193098734375	0.20440545134104282	1.157312137401786	3.482047426519931	5.249404292456942
0.03892857142857143	0.005370888428891402	0.037184834495843734	0.20463751359483698	1.1594158236855623	3.4862200719900445	5.242118184001777
0.039285714285714285	0.005370549965959741	0.03718240074216365	0.20486893064814976	1.161515520082682	3.4903862668019534	5.234819775019158
0.03964285714285714	0.005370234198152035	0.0371799156447198	0.20509982747159938	1.1636115716428617	3.494546365424634	5.227509128853671
0.04	0.005369903103763102	0.03717735624972894	0.20533008475138823	1.165703607634543	3.4987000318173465	5.2201861741323565
0.040357142857142855	0.005369566015153484	0.037174728258084475	0.20555973280079787	1.1677916953370069	3.5028473528389754	5.212850921839764
0.04071428571428572	0.00536922611723697	0.037172033648327045	0.20578878257093083	1.1698758450857636	3.506988360269247	5.205503371806605
0.04107142857142857	0.005368884435747096	0.037169273093476195	0.20601723818907763	1.1719560469620867	3.5111230664255335	5.198143519848385
0.041428571428571426	0.005368535610007146	0.03716644339570741	0.2062450833494699	1.1740322309159463	3.5152514264371857	5.190771351084484
0.04178571428571429	0.005368190306190394	0.03716355106177099	0.2064723530123499	1.1761044768790245	3.5193735384063842	5.183386876617327
0.04214285714285714	0.0053678311713001746	0.037160585631044636	0.20669899233041197	1.1781726012730789	3.52348925003822	5.175990061934607
0.0425	0.005367470619810111	0.037157554665211895	0.20692504187483327	1.1802366999462113	3.527598674721397	5.168580920431764
0.04285714285714286	0.005367042559335308	0.037154418195363526	0.20715028911852978	1.1822961262795768	3.5317012246066932	5.161159342205358
0.04321428571428571	0.005366740789810189	0.0371512935911189	0.20737536043794003	1.184352693607552	3.5357986325670794	5.153725621664766
0.04357142857142857	0.005366373405262962	0.03714806471213239	0.20759963713453147	1.1864045635701266	3.5398891868801607	5.146279452696873
0.04392857142857143	0.005365997273872915	0.03714476602586712	0.2078233034231636	1.1884522521864918	3.5439733972824903	5.138820916496369
0.04428571428571428	0.005365612069217405	0.03714139737462787	0.20804635886319656	1.190495733630054	3.54805126256799	5.131350005058454
0.044642857142857144	0.00536523533437135	0.037137969414651764	0.2082688612777222	1.1925351527627936	3.552122940942266	5.123866736387647
0.045	0.00536485180084362	0.0371344729392199	0.20849076172097242	1.1945703408626251	3.5561882974703756	5.116371079486517
0.04535714285714286	0.005364465363377161	0.03713091034077564	0.20871207357625562	1.1966013117777754	3.5602473681575812	5.108863031653778
0.045714285714285714	0.005364070482337027	0.03712727829545651	0.2089327793605052	1.1986279884707962	3.5643001046334692	5.101342576365021
0.04607142857142857	0.005363668821882199	0.037123577845336084	0.20915288512214464	1.2006503626123768	3.5683465226559576	5.093809707321261
0.04642857142857143	0.005363271043908896	0.037119815474056087	0.2093724265821221	1.2026685126964511	3.5723867181502227	5.086264430295329
0.046785714285714285	0.005362867594390033	0.03711598542748373	0.20959137300535313	1.2046823217830855	3.576420606417524	5.078706722587372
0.047142857142857146	0.00536246583202125	0.03711209218850647	0.2098097493265736	1.2066918360395515	3.5804482535507978	5.071136584675033
0.0475	0.005362048887496694	0.03710812556775867	0.21002750037060078	1.2086968660698318	3.584469509271882	5.0635539841851775
0.047857142857142855	0.005361631787277652	0.0371040946893395	0.2102446764174973	1.210697531771786	3.588484507759866	5.055958931443009
0.048214285714285716	0.005361207682463515	0.037099995430475874	0.2104612553626565	1.2126937401415305	3.5924931878426807	5.0483514072671465
0.04857142857142857	0.005360787547884578	0.03709583445680994	0.21067727431198802	1.2146855717292455	3.5964956471976888	5.040731415455449
0.048928571428571425	0.005360360675982439	0.03709160530759858	0.21089269824184984	1.2166728948488612	3.600491789894541	5.033098931576006
0.04928571428571429	0.005359918427940574	0.03708730276951692	0.21110749873768386	1.2186555968438058	3.604481538303546	5.025453934288923
0.04964285714285714	0.005359493447086676	0.037082946629797504	0.21132178560587442	1.220633970736404	3.6084651828693906	5.017796453127676
0.05	0.0053590562016385635	0.03707851901892294	0.21153546057333156	1.2226076979005849	3.6124424592735442	5.010126440197476
0.05035714285714286	0.005358604036659473	0.03707401834793599	0.2117485150779452	1.2245767228148907	3.6164133427842016	5.002443881359576
0.05071428571428571	0.005358164153837799	0.037069461099828935	0.21196104117407405	1.226541285259712	3.6203780747440275	4.994748797463146
0.05107142857142857	0.005357715541713108	0.037064834566189614	0.21217296868884125	1.2285011479042398	3.624336466372441	4.987041151581726
0.05142857142857143	0.005357261577604947	0.03706014080257077	0.2123843094611154	1.230456314001468	3.6282885462114987	4.979320935779093
0.05178571428571429	0.005356805555894362	0.037055381813143336	0.21259507511838874	1.2324067857735888	3.632234341868965	4.971588141591393
0.052142857142857144	0.005356342948351638	0.03705055486621037	0.21280525080260376	1.2343524871678173	3.6361738110794715	4.963842751475296
0.0525	0.005355878613161327	0.03704566290856254	0.2130148534645883	1.2362934352099917	3.640106995050058	4.95608475821106
0.05285714285714286	0.005355407164168924	0.037040702685558376	0.2132238652278336	1.2382295441041968	3.644033843509238	4.948314143053299
0.053214285714285714	0.005354934530978309	0.03703567779117135	0.2134323067503376	1.2401608408894982	3.647954406870071	4.940530899370625
0.05357142857142857	0.005354458028891515	0.03703058660428121	0.21364016932526905	1.242087265821531	3.6518686585828477	4.932735010968963
0.05392857142857143	0.005353978290898987	0.03702542950983394	0.21384745555382045	1.2440087919429414	3.655776601500483	4.924926465027259
0.054285714285714284	0.005353492495512222	0.037020204798272054	0.21405415615977916	1.2459253569154063	3.659678207524253	4.917105244993628
0.054642857142857146	0.005353006170322137	0.03701491581482343	0.21426029054871903	1.247836982243484	3.663573522753643	4.909271342586191
0.055	0.005352513377957104	0.03700955896445052	0.21446583869053942	1.2497435729870936	3.6674624909698963	4.901424737762135
0.055357142857142855	0.005352017729982179	0.03700413642829175	0.2146708134041843	1.2516451303129608	3.671345140842214	4.893565419836047
0.055714285714285716	0.005351518459928338	0.03699864773634665	0.21487521242834712	1.2535416105413466	3.675221461863584	4.885693373552897
0.05607142857142857	0.005351013540861176	0.03699309165505067	0.21507902909361554	1.2554329565132645	3.6790914321177595	4.87780858233161
0.056428571428571425	0.005350501114887345	0.036987467053645695	0.21528225725972364	1.2573191120939575	3.682955031016515	4.8699110296732036
0.05678571428571429	0.0053499935110868065	0.036981781381362946	0.2154849401474191	1.2592001658037815	3.6868123640948074	4.862000711749795
0.05714285714285714	0.005349478300151115	0.036976027107697165	0.215687034879393	1.2610759523972648	3.690663316272281	4.854077601895062
0.0575	0.005348958989890466	0.03697020633986221	0.2158885539637874	1.2629464689886836	3.6945079141792743	4.846141687849407
0.05785714285714286	0.005348436330811104	0.03696431952018698	0.21608950033544588	1.2648116839521069	3.698346159688969	4.838192954587396
0.05821428571428571	0.005347910921348392	0.036958366994263664	0.21628987640021818	1.266671563553539	3.702178053138238	4.830231386714491
0.05857142857142857	0.0053473762981463445	0.03695234483575331	0.21648965974992151	1.2685260004897194	3.7060035318549045	4.822256962801472
0.05892857142857143	0.0053468447252861505	0.03694626044372476	0.21668889375503816	1.270375080341158	3.7098226995800085	4.8142696767341935
0.05928571428571429	0.00534630716300318	0.03694010833207628	0.21688754691704232	1.2722186678693903	3.713635470316282	4.806269504582108
0.05964285714285714	0.005345623692072176	0.036933803838899056	0.217085124704532	1.2740552655246429	3.7174405940026376	4.798256320908484
0.06	0.005345217301337731	0.03692760281163672	0.21728312299673028	1.2758892287079364	3.72124182635918	4.790230438097495
0.06035714285714286	0.005344667981410159	0.036921251157753326	0.2174800569282624	1.2777161461330746	3.7250354260470075	4.782191512227056
0.060714285714285714	0.005344116478627458	0.0369148339920033	0.2176764244251128	1.2795374370339845	3.7288226383618635	4.7741396355385834
0.06107142857142857	0.00534355734595645	0.03690834798957252	0.21787220632915308	1.2813529993276556	3.732603408329939	4.766074786636237
0.06142857142857143	0.005342995411570818	0.03690179604455248	0.2180674200012046	1.283162837621763	3.7363777720952513	4.757996951500527
0.061785714285714284	0.005342429492154662	0.036895177408367494	0.21826206142125518	1.2849668929935472	3.7401457121716613	4.74990611149377
0.062142857142857146	0.005341861853024202	0.0368884934191968	0.21845613888108356	1.2867651420111939	3.7439072414992727	4.741802250197196
0.0625	0.005341289852866207	0.03688174244625822	0.21864964311662335	1.2885575089145782	3.7476623292097364	4.73368534762965
0.06285714285714286	0.005340709539982303	0.03687492206511082	0.2188425600785776	1.2903439031582389	3.7514109326026626	4.725555382932179
0.06321428571428571	0.0053401298403233915	0.03686803763533467	0.21903492195565308	1.2921243694065914	3.755153123119969	4.717412343445555
0.06357142857142857	0.005339545849698257	0.0368610861546287	0.2192267112975897	1.2938988056169316	3.7588888491703636	4.709256207275699
0.06392857142857143	0.005338955228746127	0.03685406616737107	0.21941791976231192	1.2956671357873972	3.7626180817183696	4.701086954159615
0.06428571428571428	0.005338363791507314	0.0368469811453706	0.21960856845896692	1.2974293697039323	3.766340863900576	4.692904568638456
0.06464285714285714	0.00533776440009872	0.036839826734467375	0.21979863166817035	1.2991853786876857	3.7700571236251834	4.684709027244617
0.065	0.0053371649037576	0.036832607629861056	0.21998813791783567	1.3009351927336328	3.7737669216341128	4.676500315227176
0.06535714285714286	0.005336563167379272	0.036825322495179634	0.22017707959355454	1.3026787347539475	3.7774702297884755	4.668278411716117
0.06571428571428571	0.005335952581827972	0.0368179672903062	0.22036543270666997	1.3044158787094673	3.78116698003827	4.660043293374791
0.06607142857142857	0.00533534125125856	0.036810546858521496	0.22055322681313816	1.3061466550756253	3.784857234645552	4.651794944806005
0.06642857142857143	0.005334724292891946	0.03680305820245073	0.2207404441677808	1.3078709544167046	3.7885409403985655	4.643533343357715
0.06678571428571428	0.005334106602894294	0.03679550422238657	0.22092710271043567	1.3095887712982426	3.792218130589565	4.635258471363253
0.06714285714285714	0.0053334804655257055	0.03678788020394835	0.22111317420797974	1.3112999637057057	3.79588872642538	4.626970304599374
0.0675	0.005332875036948756	0.0367802036920991	0.22129876579975308	1.3130047863476995	3.799552975723076	4.618668836620712
0.06785714285714285	0.005332222075193221	0.03677243343623896	0.2214836265886993	1.3147024413206925	3.8032102626858313	4.610354014247895
0.06821428571428571	0.005331584221262452	0.0367646071845085	0.22166798687562794	1.3163935431973888	3.8068611314408405	4.6020258465822765
0.06857142857142857	0.005330946379689763	0.03675671576457289	0.22185179120177795	1.3180778661670436	3.8105054367268725	4.5936843053555965
0.06892857142857142	0.0053303013757104376	0.036748754780111234	0.2220350130516287	1.3197552684882776	3.814143103311521	4.58532936631582
0.06928571428571428	0.005329651968701555	0.03674072583332354	0.22221766255506814	1.3214257149838318	3.8177741436762194	4.576961009524124
0.06964285714285715	0.00532900329416926	0.03673263195148602	0.22239975872862008	1.3230891955268251	3.8213985910707207	4.56857921573908
0.07	0.005328345140399921	0.03672446690547013	0.22258126359014027	1.3247455316098689	3.8250163425481434	4.560183959358692
0.07035714285714285	0.00532768145024546	0.036716233004751776	0.22276219165763284	1.326394697738892	3.828627420216859	4.551775220503812
0.07071428571428572	0.005327020192323983	0.03670793497704952	0.22294257256738548	1.3280367116690017	3.832231881509891	4.543352980469702
0.07107142857142858	0.005326354217945337	0.03669956843854151	0.22312237960255973	1.3296714246368377	3.8358296497298277	4.534917214709152
0.07142857142857142	0.005325680573085465	0.036691131530743326	0.22330160156595313	1.3312987323090748	3.839420685033201	4.526467900340638
0.07178571428571429	0.005325011135866733	0.03668263133343963	0.22348028284093704	1.3329186921703806	3.843005078450038	4.518005019444636
0.07214285714285715	0.005324327398042595	0.036674056609465135	0.223658353863964	1.334531026353293	3.8465826519310267	4.509528543733608
0.0725	0.005323640463298577	0.03666541397053569	0.22383585610479279	1.3361357813496544	3.850153488984563	4.50103845483632
0.07285714285714286	0.005322952051014162	0.036656704363117076	0.22401279590459344	1.337732899388714	3.853717589785999	4.492534731024788
0.07321428571428572	0.005322262681670935	0.03664792801333485	0.22418917510139116	1.3393223081904035	3.857274943522642	4.4840173500744065
0.07357142857142857	0.005321564650801522	0.03663908019321566	0.22436496441390438	1.340903842990618	3.860825466357488	4.475486287426623
0.07392857142857143	0.005320864051360796	0.036630164479572014	0.2245401866431493	1.3424774903247891	3.8643691959936755	4.4669415224565325
0.07428571428571429	0.005320161699579221	0.03662118126826227	0.22471484471261968	1.3440431770926191	3.867906123129849	4.458383032947037
0.07464285714285715	0.005319452451207639	0.03661212736619558	0.2248889188684681	1.3456007624096207	3.8714361854032493	4.4498107951306345
0.075	0.00531873105434903	0.03660299951829104	0.22506238881260016	1.347150102411298	3.874959319120655	4.441224785441778
0.07535714285714286	0.005318021704610109	0.03659381218053671	0.22523534648621069	1.348691380279607	3.878475720110928	4.4326249872361805
0.07571428571428572	0.005317302178057452	0.03658455187766274	0.22540770696870996	1.3502242600623529	3.88198517393656	4.424011372836823
0.07607142857142857	0.0053165791511859345	0.03657522252187303	0.22557949543555741	1.3517487265176862	3.8854877208239436	4.415383921522013
0.07642857142857143	0.005315849725178963	0.03656582226160385	0.22575070049051585	1.3532646558582178	3.8889833159944156	4.406742610491594
0.07678571428571429	0.0053151155924506845	0.036556352007355214	0.2259213282868455	1.3547719740327855	3.89247195463085	4.398087418020597
0.07714285714285714	0.005314379656293745	0.036546813390123355	0.226091389672961	1.3562706190873361	3.8959536420474064	4.389418322704265
0.0775	0.005313636089277564	0.036537202793495614	0.22626086189989264	1.357760429221865	3.8994283059658095	4.380735301689502
0.07785714285714286	0.0053128937799988545	0.03652752544102822	0.22642977887567478	1.3592414064878473	3.9028960032122484	4.372038334953759
0.07821428571428571	0.005312142737722536	0.036517775210058924	0.2265981017112047	1.360713338558003	3.9063566235290046	4.363327399506736
0.07857142857142857	0.005311390721214611	0.036507956641725195	0.22676585999871487	1.362176211334856	3.9098102123324248	4.354602475590987
0.07892857142857143	0.005310632163872726	0.036498066264735535	0.22693303182095284	1.3636298585428024	3.9132566968758398	4.345863541753382
0.07928571428571428	0.005309869600815735	0.03648810547752708	0.22709962658268856	1.365074203471728	3.91669607488487	4.337110578185628
0.07964285714285714	0.005309085789646608	0.03647806379730316	0.22726557676349826	1.3665089432429878	3.9201281690877066	4.3283435631317015
0.08	0.005308332023341453	0.03646797188341927	0.22743108158440434	1.3679345506731475	3.92355340434102	4.319562483818502
0.08035714285714286	0.005307558685362577	0.03645779981519006	0.2275959475024022	1.3693503515634453	3.926971316233172	4.310767315857969
0.08071428571428571	0.005306775627731764	0.03644755337109892	0.22776021230459745	1.3707563441778765	3.930381962494088	4.3019580431504645
0.08107142857142857	0.005305995289414382	0.036437239872607614	0.22792392414454962	1.3721525547317435	3.9337854220620114	4.293134650570822
0.08142857142857143	0.005305208782485337	0.03642685384400812	0.2280870477935503	1.3735387644755506	3.9371815846511713	4.284297122047152
0.08178571428571428	0.005304421455770869	0.03641639834586395	0.22824960373456976	1.3749149147046211	3.9405704632796965	4.275445444346942
0.08214285714285714	0.005303622746232976	0.03640586689554357	0.2284115499389084	1.3762807626554003	3.9439519289549643	4.266579604712761
0.0825	0.005302820834036398	0.03639526424707632	0.228572917987193	1.3776362774178845	3.947326014845344	4.25769959399081
0.08285714285714285	0.0053020178235712945	0.03638459150311654	0.22873371566495737	1.3789813564954583	3.9506926977389774	4.248805405058254
0.08321428571428571	0.005301175419895116	0.03637382556573122	0.22889379101546423	1.380315431158171	3.9540515962335125	4.23989703169015
0.08357142857142857	0.005300394715853016	0.0363630268286392	0.22905354324391286	1.3816395306067863	3.9574035481777265	4.230974479049393
0.08392857142857142	0.005299579542808795	0.03635213752026542	0.22921259145481582	1.382952416503527	3.960747654775221	4.222037746451356
0.08428571428571428	0.005298743149857984	0.036341165416908384	0.22937098711858522	1.3842541036340847	3.964083971426284	4.2130868453089985
0.08464285714285714	0.005297931239519014	0.036330137701797806	0.22952891118042296	1.385544979108347	3.967412830027094	4.20412179526919
0.085	0.005297102529343523	0.036319029490587705	0.22968619897969614	1.3868244252872712	3.970733789646136	4.195142622249046
0.08535714285714285	0.005296263898384521	0.03630784472454975	0.2298428770854615	1.3880923763614197	3.97404681903896	4.186149366385776
0.08571428571428572	0.005295427792628968	0.036296590665246105	0.22999899447885022	1.3893488284130273	3.9773519191037257	4.17714208391259
0.08607142857142858	0.005294584588084122	0.03628526137386165	0.23015451205761026	1.390593519607415	3.980648875503261	4.168120852004725
0.08642857142857142	0.005293737434678904	0.036273858541444125	0.23030944168787806	1.3918263327587623	3.983937556429891	4.159085777097274
0.08678571428571429	0.0052928880296681	0.0362623829916783	0.23046378946053164	1.393047130881381	3.987217776909007	4.150037005535831
0.08714285714285715	0.005292030832338828	0.0362508312147871	0.23061753238104446	1.3942556899090222	3.9904892318919987	4.140974740067192
0.0875	0.005291168706519119	0.03623920472467253	0.23077068115695032	1.3954518799828983	3.9937516078514963	4.13189926505661
0.08785714285714286	0.0052903054566587225	0.03622750558718257	0.23092325034840303	1.3966355790454112	3.997004477418786	4.122810986512362
0.08821428571428572	0.0052894326489174364	0.036215728557667776	0.23107520512432086	1.3978065192955984	4.000247118024902	4.113710498278591
0.08857142857142856	0.005288559101018857	0.036203878688901785	0.23122658025665457	1.3989646301903902	4.003478654864525	4.104598696736614
0.08892857142857143	0.005287681629052917	0.03619195386381001	0.23137736206940948	1.4001096980108967	4.006697595033273	4.095476991183971
0.08928571428571429	0.0052867586150654265	0.036179929036551935	0.23152738071547588	1.401241056528197	4.0099011840283385	4.086347717122671
0.08964285714285715	0.005285909883175559	0.03616787545222582	0.23167712184987732	1.4023599206734205	4.013086258011947	4.077215026353511
0.09	0.005285018909312822	0.03615572337887195	0.23182611143332923	1.4034647421032076	4.016243629665338	4.06808703344212
0.09035714285714286	0.005284121169737278	0.03614349374617655	0.2319744925590861	1.4045557431520177	4.019355367695326	4.058981921613081
0.09071428571428572	0.005283221611713762	0.036131189259949556	0.2321222844497526	1.4056327858909072	4.022371162903458	4.049949985400678
0.09107142857142857	0.005282314221876744	0.03611880609816832	0.23226946159534925	1.4066955999511006	4.025090531178216	4.0411915985051055
0.09142857142857143	0.005281406302355839	0.036106348357507326	0.23241605286409447	1.4077440667260428	4.026025429817524	4.034194808635071
0.09178571428571429	0.005280490667637073	0.03609381150929918	0.23256202784380142	1.4087778934458248	4.020292846793153	4.033842506521573
0.09214285714285714	0.00527957947791345	0.036081202531511695	0.23270743541899064	1.4097970098803032	4.011661361611639	4.036366159054437
0.0925	0.005278650156498585	0.03606850772464731	0.23285218178106074	1.4108009333370564	4.002594451866818	4.039302032973447
0.09285714285714286	0.0052777196251683695	0.036055736892490364	0.232996335359203	1.411789640261087	3.9933993948023185	4.042342938051684
0.09321428571428571	0.005276773388669758	0.036042881140352916	0.2331398352787052	1.4127627330841692	3.9841438313018402	4.045421047292495
0.09357142857142857	0.005275846107417549	0.03602996079426108	0.2332828235260754	1.4137203876927695	3.9748505588199103	4.048513803435931
0.09392857142857143	0.005274906129808163	0.03601695675105472	0.23342516832703805	1.4146619945447876	3.9655293261738938	4.05161112188773
0.09428571428571429	0.005273950718451262	0.03600386709837187	0.23356685701270183	1.415587278885101	3.956184981618501	4.054708069318037
0.09464285714285714	0.005273005611421481	0.03599070682754436	0.23370799508698847	1.4164962963939198	3.94682019996819	4.0578021325171045
0.095	0.005272050575229669	0.035977463617352	0.23384849745003736	1.4173885553849173	3.9374365731192205	4.060891481984843
0.09535714285714286	0.005271084811998174	0.035964136688148816	0.23398835943855717	1.418263787492932	3.928035104578326	4.063975044915616
0.09571428571428571	0.0052701220288731915	0.03595073385785079	0.23412763685126575	1.4191218898457028	3.9186164559458545	4.067052215875254
0.09607142857142857	0.005269152089045837	0.03593724879230763	0.23426628618989423	1.4199624721327146	3.9091810792539086	4.070122391858133
0.09642857142857143	0.005268174161613512	0.035923680668496716	0.23440430260508413	1.4207852477095522	3.8997292923236166	4.073185184421129
0.09678571428571428	0.0052671951037739015	0.035910033217568915	0.23454171342064112	1.4215900145058245	3.8902613240891935	4.076240360410036
0.09714285714285714	0.005266211676233224	0.03589630417499034	0.23467850373029947	1.4223764446483345	3.8807773425393677	4.079287659686091
0.0975	0.0052652201732712196	0.035882490998661296	0.2348146565661522	1.4231441980083357	3.871277472966703	4.08232686044974
0.09785714285714285	0.0052642379918892744	0.035868603631757805	0.234950243641388	1.4238931772933594	3.8617618105911777	4.085357953797143
0.09821428571428571	0.005263227041416085	0.03585461915796777	0.2350851032150856	1.424622621497986	3.852230426865747	4.088380472575804
0.09857142857142857	0.0052622212895784715	0.035840557315268494	0.23521937671939375	1.4253326151342478	3.8426833788003383	4.091394589391854
0.09892857142857144	0.005261208998483335	0.03582641077580749	0.23535301319455945	1.4260226942991148	3.833120709696776	4.094400093352675
0.09928571428571428	0.005260196174319485	0.03581218270256651	0.23548603647697514	1.4266925974627878	3.823542454248827	4.097396936063221
0.09964285714285714	0.005259177967797128	0.035797869830157696	0.23561842449812395	1.4273419266126124	3.813948639531364	4.100384982061427
0.1	0.005258146894994032	0.035783467332144166	0.23575014385370746	1.4279702443374411	3.8043392868753965	4.103364078307919
0.10035714285714285	0.005257121623683025	0.035768985823079094	0.23588127210183227	1.4285774146422685	3.794714415335157	4.106334301362543
0.10071428571428571	0.005256088386307882	0.035754416745080286	0.23601174913313167	1.42916290863527	3.7850740385967083	4.1092954505538195
0.10107142857142858	0.005255050017423935	0.03573976133894996	0.23614158525010065	1.4297263851971396	3.7754181691516666	4.112247470598369
0.10142857142857142	0.00525400284133973	0.035725016995828286	0.23627076299098398	1.430267416895059	3.765746817127792	4.1151902514665455
0.10178571428571428	0.00525295455694208	0.03571018780200442	0.23639931340385464	1.4307857016190166	3.7560599926827054	4.118123782111038
0.10214285714285715	0.005251900643369361	0.035695270630989005	0.23652721536775653	1.431280782723597	3.7463577038646076	4.121047946633016
0.1025	0.005250836743373816	0.03568026243890018	0.23665444830832244	1.4317521955030503	3.736639958040202	4.123962630799376
0.10285714285714286	0.0052497737412199215	0.03566516915627597	0.2367810569570563	1.4321996453914838	3.7269067645422305	4.126867851437498
0.10321428571428572	0.005248704889967148	0.03564998631095927	0.23690701045485177	1.4326226183406454	3.717158130301786	4.12976347325254
0.10357142857142858	0.005247627200002363	0.03563471163655159	0.23703229391636643	1.4330206338329	3.7073940628133677	4.132649392790004
0.10392857142857143	0.005246548542681042	0.035619349245325935	0.2371569391734551	1.433393328533125	3.6976145719105147	4.135525599202348
0.10428571428571429	0.005245462710735454	0.035603894957400115	0.23728091742383414	1.4337401607730185	3.6878196655422593	4.138391959737622
0.10464285714285715	0.005244372670035242	0.03558834996823901	0.23740423931876448	1.434060685357292	3.6780093539171776	4.141248419427703
0.105	0.005243275723872776	0.03557271213672173	0.2375268910279649	1.4343543776480892	3.668183646938733	4.144094873515932
0.10535714285714286	0.005242172760039496	0.03555698141344796	0.23764887414973848	1.4346207425325128	3.658342556142124	4.146931246736438
0.10571428571428572	0.005241065770670738	0.035541158386398486	0.2377701950544253	1.4348592846151031	3.648486094411549	4.149757471860434
0.10607142857142857	0.005239950220547464	0.03552523979059471	0.23789083172286715	1.4350694177453538	3.6386142739409855	4.152573424235787
0.10642857142857143	0.005238832770101662	0.03550922892148453	0.23801081073353808	1.4352506737011732	3.6287271112555297	4.155379073511522
0.10678571428571429	0.005237709151990582	0.03549312264601157	0.23813011111707238	1.435402440676322	3.618824620939982	4.158174294013191
0.10714285714285714	0.005236579311558976	0.035476920284611316	0.23824873015016507	1.4355241414776814	3.608906820131186	4.160958994399266
0.1075	0.005235445665478606	0.03546062259194203	0.23836667585133883	1.4356152123324735	3.59897372810216	4.16373310252667
0.10785714285714286	0.005234305323718417	0.03544422719649798	0.23848393301570397	1.4356750108517458	3.589025363796488	4.166496498923108
0.10821428571428571	0.005233160494716444	0.03542773469193602	0.23860050865882615	1.4357029379188007	3.5790617494240786	4.169249105617947
0.10857142857142857	0.0052320036137420015	0.03541113993609251	0.2387163668776815	1.435698262391432	3.5690829046454535	4.171990759040292
0.10892857142857143	0.005230850727378568	0.03539445158397667	0.23883157534822155	1.4356605122774266	3.5590888608474374	4.174721494839562
0.10928571428571429	0.0052296878600989	0.03537766070375877	0.23894606988134745	1.4355888448861687	3.549079638060844	4.177441090151632
0.10964285714285714	0.0052285201255530935	0.03536076951115463	0.2390598700510697	1.4354826222696255	3.539055266296684	4.180149482510269
0.11	0.005227347879808519	0.03534377741857802	0.23917297448130018	1.4353411308217738	3.529015775180162	4.182846566282414
0.11035714285714286	0.005226166280756708	0.03532668077770399	0.23928535875659923	1.4351635757697725	3.5189611932634306	4.185532188968924
0.11071428571428571	0.005224979899690643	0.035309481417996245	0.2393970399477275	1.4349492510036455	3.508891555797266	4.1882062754156255
0.11107142857142857	0.005223792667161859	0.03529218076558566	0.23950803232212736	1.434697420649728	3.4988068999130144	4.1908687420546125
0.11142857142857143	0.005222591556150818	0.03527477033192604	0.2396182748880375	1.4344071287891211	3.4887072540861785	4.193519358247776
0.11178571428571428	0.005221386766219619	0.03525725515061102	0.23972780950988742	1.4340776660719197	3.478592662694406	4.19615808761593
0.11214285714285714	0.005220177436466316	0.03523963377544076	0.23983662898420754	1.4337081698309877	3.468463165353951	4.198784796523002
0.1125	0.005218963081053982	0.035221904951482134	0.23994472767536967	1.4332977563301839	3.4583188036715558	4.2013993511570815
0.11285714285714285	0.005217739303382978	0.035204065119749745	0.24005208239522263	1.4328454703299305	3.448159618001691	4.204001581083412
0.11321428571428571	0.005216513715889518	0.03518611767967092	0.24015872343265235	1.4323504678309997	3.4379856595348777	4.206591413959446
0.11357142857142857	0.005215278227751306	0.035168056862597996	0.2402646108908052	1.4318116952223565	3.4277969691373698	4.2091686406411455
0.11392857142857143	0.005214034954572641	0.03514988280574286	0.24036975032098143	1.4312281871178485	3.417593597191725	4.211733134480408
0.11428571428571428	0.00521278997412896	0.035131597910049356	0.2404741650056941	1.4305989925760856	3.407375599672604	4.214284798125392
0.11464285714285714	0.005211537640824132	0.03511319772927723	0.24057782559450583	1.4299229942292044	3.397143024021957	4.216823430819284
0.115	0.005210280954893435	0.035094682801394085	0.24068074139503984	1.4291991405865494	3.3868959269434344	4.219348900384603
0.11535714285714285	0.005209012508173541	0.035076047586822263	0.24078287478411417	1.4284262269797576	3.376634356458646	4.22186098215363
0.11571428571428571	0.005207742541099974	0.03505729674053777	0.24088426746327754	1.4276032137544483	3.3663583796265435	4.22435959542152
0.11607142857142858	0.005206463048875818	0.035038424294890874	0.24098487884271938	1.4267288163171576	3.3560680462920436	4.226844500554328
0.11642857142857142	0.005205176537781617	0.0350194303311815	0.24108471556077524	1.425801830617665	3.345763418242315	4.229315541201269
0.11678571428571428	0.005203882677730134	0.03500031323924858	0.24118377134060393	1.4248209798089346	3.335444555341077	4.231772531541701
0.11714285714285715	0.005202584938537188	0.03498107355679828	0.2412820569964136	1.4237849873961894	3.325111522985246	4.234215311856199
0.1175	0.0052012804132844665	0.03496170807999997	0.2413795543288481	1.422692460980597	3.314764379687344	4.2366436627245765
0.11785714285714285	0.0051999699124812785	0.03494221569997882	0.2414762618248783	1.421542003947917	3.3044031888292045	4.239057389592509
0.11821428571428572	0.0051986496867417195	0.03492259261813138	0.24157215708042123	1.4203321208270694	3.294028007872781	4.241456252988476
0.11857142857142858	0.005197320247886826	0.034902837438451094	0.2416672368700293	1.4190613136878805	3.283638899578008	4.243840042208254
0.11892857142857143	0.005195986948531522	0.034882951490612324	0.24176151991073502	1.4177280855038181	3.273235933591678	4.2462085796785605
0.11928571428571429	0.0051946496976989515	0.034862932893806195	0.24185499999395604	1.4163308236896448	3.262819171556661	4.248561634452182
0.11964285714285715	0.005193300672492705	0.03484277524292041	0.24194763534008137	1.4148677735447603	3.2523886615852144	4.250898902881183
0.12	0.005191942533438579	0.03482247810288075	0.24203943183712182	1.413337235986612	3.241944465806802	4.253220160495012
0.12035714285714286	0.0051905829843824575	0.034802043857034094	0.24213041837986282	1.4117375033672819	3.2314866534615057	4.255525215826703
0.12071428571428572	0.00518922814803031	0.034781473886761845	0.24222061657556257	1.4100667835487681	3.2210152901527627	4.257813854560456
0.12107142857142857	0.0051878368772112745	0.0347607423140708	0.24230983048719446	1.408322704548156	3.210530352815363	4.260085458713434
0.12142857142857143	0.00518644980706573	0.03473987018820243	0.2423982397045296	1.4065037069473942	3.2000319595563997	4.2623400812089836
0.12178571428571429	0.005185057620524527	0.034718849735356515	0.24248579413928545	1.4046076137086172	3.1895201357137104	4.264577347567537
0.12214285714285714	0.005183658797797292	0.03469767756144972	0.2425724792393611	1.4026322521747203	3.1789949144017657	4.266796936581102
0.1225	0.005182250402888862	0.03467634935049344	0.24265827360037956	1.4005753505175353	3.1684563186708288	4.2689985029198425
0.12285714285714286	0.0051808333794624035	0.03465486289620644	0.24274317343389906	1.398434589350827	3.157904371439389	4.271181720346418
0.12321428571428572	0.00517940714866485	0.03463321498986847	0.2428271676141742	1.3962075393368405	3.147339083398083	4.273346236045774
0.12357142857142857	0.005177977240113296	0.0346114057853461	0.2429102730470362	1.393891735817574	3.136760468892037	4.27549173295639
0.12392857142857143	0.005176532613541621	0.03458942581106191	0.24299242942182572	1.391484436802708	3.126168492407591	4.2776177411960905
0.12428571428571429	0.005175082665747499	0.03456727713448296	0.24307367092647392	1.388983002526027	3.1155631519810334	4.279723943240681
0.12464285714285714	0.005173627201937134	0.034544956168754436	0.24315398690551748	1.3863845757671422	3.104944408694403	4.281809924356668
0.125	0.005172158403970245	0.03452245480163294	0.2432333307366917	1.3836860977762757	3.094312186030641	4.283875188030306
0.12535714285714286	0.005170679548204695	0.03449977107041792	0.2433117070225533	1.380884492051742	3.083666415189889	4.285919309063904
0.12571428571428572	0.005169197144261086	0.03447690464729068	0.2433891351204236	1.3779765736396334	3.0730070150807522	4.287941867076938
0.12607142857142858	0.00516770214935131	0.03445384612206811	0.24346556123102212	1.3749588520774048	3.0623338366598536	4.289942290551214
0.12642857142857142	0.0051661807997194	0.03443058317632955	0.24354090869593084	1.3718276341297007	3.051646685047736	4.291919944705598
0.12678571428571428	0.00516468266317583	0.034407139273332	0.24361539733788215	1.3685796818740628	3.040945522743618	4.293874687573737
0.12714285714285714	0.005163161425198129	0.03438348304428003	0.24368879683275302	1.3652106290678665	3.0302299909360646	4.295805561834403
0.1275	0.005161627070128256	0.03435961486501484	0.2437611401325493	1.3617164726656477	3.019499856394568	4.297712041285283
0.12785714285714286	0.005160086403298074	0.03433553297165305	0.24383244477644067	1.3580929681108092	3.0087548332711114	4.299593540056193
0.12821428571428573	0.005158530820465774	0.03431122650600631	0.243902655037805	1.3543354990343581	2.9979945336360574	4.301449310286339
0.12857142857142856	0.005156965356143802	0.034286691972642745	0.2439717786504712	1.350439339302519	2.9872185569617318	4.303278676546046
0.12892857142857142	0.005155390193672509	0.034261922709780825	0.24403979968663114	1.3463994561785244	2.9764264220154546	4.3050808813936845
0.12928571428571428	0.005153808563830111	0.034236913328956	0.2441067157545535	1.3422105639908932	2.9656175861581473	4.306855146109239
0.12964285714285714	0.005152207958807078	0.034211649049099735	0.24417244893221687	1.337866927918253	2.954791364588974	4.308600513929682
0.13	0.005150597731615163	0.03418612691465755	0.2442370237316689	1.3333626841466306	2.9439470620626484	4.310316151029538
0.13035714285714287	0.005148971718432572	0.03416033460472342	0.24430038997048045	1.3286914664653702	2.9330838190921313	4.312001037593845
0.13071428571428573	0.005147340617640829	0.03413426865934449	0.24436257631336372	1.3238466660404966	2.922200727279858	4.313654224552454
0.13107142857142856	0.005145695286811648	0.03410791369662179	0.24442351574983537	1.318821065439164	2.9112966634103215	4.315274529724486
0.13142857142857142	0.005144039785712538	0.03408126097895813	0.2444832025302655	1.313607090573967	2.900370408721356	4.316860797788544
0.13178571428571428	0.005142363882506257	0.03405429282658519	0.24454156106205213	1.3081965215990023	2.889420509390159	4.318411669648207
0.13214285714285715	0.005140675280575335	0.034027000659503946	0.24459859945248083	1.3025807153333018	2.878445397936981	4.319925832513535
0.1325	0.005138976231195881	0.03399937170030937	0.2446542978387234	1.2967503380675534	2.867443263317395	4.321401819879414
0.13285714285714287	0.005137258878157903	0.03397138624100401	0.24470858568578316	1.2906952570349186	2.8564119926206386	4.322837961553601
0.1332142857142857	0.005135530414486097	0.03394303160070895	0.24476146197964416	1.2844046628290284	2.8453492582549043	4.324232570494759
0.13357142857142856	0.005133780839234626	0.033914283848250605	0.24481284040495008	1.277866706061106	2.8342523135427924	4.325583666756688
0.13392857142857142	0.005132015227159144	0.03388512567103465	0.24486270375726538	1.2710686419213215	2.8231181070887588	4.326889215347224
0.13428571428571429	0.005130231850365227	0.033855533846868804	0.2449109985655556	1.2639965157048838	2.8119431105308164	4.328146926794477
0.13464285714285715	0.005128431761701545	0.033825484296184934	0.24495768062267614	1.2566350753504976	2.8007232976871927	4.329354304943391
0.135	0.005126630040806202	0.033794957966401216	0.2450027687830969	1.2489676563831509	2.7894541282846057	4.330508701516136
0.13535714285714287	0.005124773178187057	0.0337638943175424	0.24504594524672857	1.2409753401693295	2.7781299476403674	4.331606619533938
0.1357142857142857	0.0051229092800459	0.03373228566659052	0.2450873765864657	1.2326379188953704	2.766744877906895	4.332645012980929
0.13607142857142857	0.005121027211860063	0.03370008680028049	0.24512693610880656	1.2239323573399175	2.755291703637352	4.33361994884771
0.13642857142857143	0.0051191161811346446	0.0336672473643344	0.24516448995004447	1.2148328036123917	2.7437620239791487	4.334527004204297
0.1367857142857143	0.005117184432146932	0.0336337211842373	0.24519998632969106	1.2053101669226982	2.7321461370665707	4.335361317454767
0.13714285714285715	0.005115222397289632	0.033599444405653135	0.2452332748694327	1.1953311737417798	2.7204324863107803	4.336117176999332
0.1375	0.005113226886727876	0.033564347188884874	0.24526422132042225	1.1848576454307134	2.708607418152534	4.336788056563466
0.13785714285714284	0.005111204218492935	0.033528353110676735	0.245292719693823	1.1738453534909388	2.6966546863323266	4.3373664367117
0.1382142857142857	0.005109147960770506	0.03349136381260772	0.2453185795655071	1.1622423432787905	2.6845545917861466	4.337843362665593
0.13857142857142857	0.005107045751122036	0.03345325859918395	0.2453415531464724	1.149986906295288	2.672283072801763	4.338208136172014
0.13892857142857143	0.005104902364947756	0.03341390143282218	0.24536143996312892	1.137004841274599	2.6598105670362613	4.338447994286279
0.1392857142857143	0.005102710742089775	0.03337311674123939	0.2453779341317972	1.1232052091371867	2.6470999094536074	4.338547174884075
0.13964285714285715	0.005100463596251958	0.03333068375733695	0.24539066450383107	1.1084744471566204	2.6341036581315667	4.3384859713439194
0.14	0.005098149441799205	0.03328631605283605	0.24539915046674643	1.0926673225600683	2.6207598562984646	4.338239133473673
0.14035714285714285	0.005095761786989954	0.033239637451044905	0.24540280816507923	1.075592686827767	2.606985424292005	4.337773456565978
0.1407142857142857	0.005093283085699744	0.033190124365332224	0.24540080723462	1.056989505102859	2.5926647838997803	4.337043513227522
0.14107142857142857	0.0050906858788946725	0.03313701856723823	0.24539196153016032	1.0364840607568806	2.5776296290792065	4.33598424160487
0.14142857142857143	0.005087942620083699	0.033079159090028946	0.2453745538729631	1.0135058794980547	2.561619064923332	4.334496448388392
0.1417857142857143	0.005084986647773809	0.03301457141592356	0.2453456476016727	0.987099414485251	2.5441893946862604	4.332413945718015
0.14214285714285715	0.005081676303610023	0.03293938052983931	0.24529956683419152	0.9554105702976248	2.524467307321105	4.329414498553284
0.1425	0.005077804645544462	0.032843615374815706	0.24522273879737136	0.9136764033005912	2.500179505248018	4.324672521410847
0.14285714285714285	0.00507015170870793	0.032620867791920735	0.2449718504811401	0.8120970562507916	2.4470814261209957	4.309570614596426


==> df_bdf3_gammas.dat <==
omega	gamma_0	gamma_1	gamma_2	gamma_3	gamma_4	gamma_5	gamma_6
0.0	1.7773044648335815e-25	5.25844410602971e-26	-1.1026185556046467e-24	-0.2990908498221771	0.8090158210495718	-1.067169248693531	0.557244284690613
0.00035714285714285714	-0.00010677108969959122	0.0006091217637788982	-0.001497370444492245	-0.29752897113813553	0.8086653713161902	-1.0676313867784504	0.5574899506117024
0.0007142857142857143	-0.00021344858179059084	0.0012177130313973323	-0.002993712017677328	-0.295967415123808	0.8083129151027239	-1.068090472903566	0.5577344137073005
0.0010714285714285715	-0.0003200333508383763	0.0018257790831652206	-0.004489037416680048	-0.29440623192518095	0.8079584972072213	-1.0685465276867165	0.557977561100432
0.0014285714285714286	-0.0004265263005955413	0.0024333252918513465	-0.005983359415908645	-0.2928454293979091	0.8076021326593134	-1.068999564873498	0.5582193589522599
0.0017857142857142857	-0.0005329281635981112	0.003040356381680342	-0.007476689948329833	-0.2912849076897167	0.8072437597075549	-1.0694495810675746	0.5584599732865966
0.002142857142857143	-0.0006392398462630456	0.003646877706891066	-0.008969041699019612	-0.2897247103542348	0.806883418386679	-1.0698965953359427	0.558699303916516
0.0025	-0.0007454622253761181	0.004252894497532074	-0.010460427163552635	-0.2881648383103025	0.8065211184625505	-1.0703406198542134	0.5589373300236775
0.002857142857142857	-0.0008515960150421894	0.004858411366613824	-0.011950858035766142	-0.28660522912182024	0.8061568242155951	-1.0707816566557318	0.5591741480463108
0.0032142857142857142	-0.0009576422125798128	0.005463433963861438	-0.013440347271909051	-0.2850459362154782	0.8057905828062445	-1.0712197258762046	0.5594096401054051
0.0035714285714285713	-0.001063601543745162	0.006067966918497199	-0.014928906523267253	-0.2834869091501143	0.8054223668588255	-1.0716548311319327	0.5596438804910437
0.003928571428571429	-0.0011694747051380085	0.006672014739013406	-0.016416547259074342	-0.2819281058926142	0.8050521547247307	-1.072086977241788	0.5598769277557095
0.004285714285714286	-0.0012752626486480004	0.007275582866726457	-0.017903282084495115	-0.2803695563265593	0.8046799765081377	-1.0725161801544305	0.5601087078358551
0.004642857142857143	-0.001380966074416138	0.007878675797340947	-0.019389122393322245	-0.2788112227876224	0.8043058134926742	-1.0729424450714575	0.5603392712865056
0.005	-0.0014865865667841303	0.008481301290338424	-0.020874083630371666	-0.27725325761822	0.8039297847813243	-1.0733658068170862	0.5605683192949762
0.005357142857142857	-0.0015921227410876282	0.00908345609204106	-0.0223581674477833	-0.27569520157163147	0.8035515649799863	-1.0737862042717594	0.5607966771752815
0.005714285714285714	-0.0016975775649155044	0.009685153062808866	-0.02384139561041781	-0.27413748966857826	0.80317147849644	-1.074203716243724	0.5610235267384418
0.006071428571428571	-0.0018029509279122527	0.01028639364660181	-0.025323775586807245	-0.2725799321045626	0.8027893954258722	-1.0746183235397648	0.5612491980123175
0.0064285714285714285	-0.001908243829161496	0.010887183386663835	-0.026805319944812514	-0.2710225571989376	0.8024053445127431	-1.0750300409760822	0.5614736204330739
0.0067857142857142855	-0.0020134567957380556	0.011487526065601885	-0.02828603902307715	-0.2694653130797367	0.8020192957881019	-1.075438870691673	0.5616968704502405
0.007142857142857143	-0.0021185908447675186	0.01208742727078155	-0.029765945394378174	-0.2679082278895726	0.8016312778007992	-1.075844827190922	0.5619188780203909
0.0075	-0.002223646534658055	0.01268689087877407	-0.03124504946575195	-0.2663512594165328	0.8012412673822876	-1.0762479138536265	0.5621397018443942
0.007857142857142858	-0.002328624667363657	0.013285921657819744	-0.032723362736335894	-0.26479440372589036	0.8008492693618359	-1.076648139905344	0.5623593306155402
0.008214285714285714	-0.0024335258352209317	0.013884523588533633	-0.034200895695622395	-0.2632376292459785	0.8004552680725823	-1.0770455101189003	0.5625778034625825
0.008571428571428572	-0.0025383511622566095	0.014482702611701294	-0.03567766126597426	-0.26168097331415435	0.8000592987306367	-1.0774400398907198	0.5627950339394704
0.008928571428571428	-0.002643101056514633	0.01508046200440053	-0.03715366901058958	-0.26012438203455446	0.7996613289668455	-1.0778317302531042	0.5630111018846733
0.009285714285714286	-0.0027477764396495598	0.01567780693717507	-0.038628930843624336	-0.2585678665784524	0.7992613745037006	-1.0782205922586847	0.5632259686181322
0.009642857142857142	-0.002852377779006519	0.016274740886684562	-0.04010345653432656	-0.2570113850705589	0.7988594115665631	-1.0786066285575862	0.5634396919550476
0.01	-0.0029569050650255562	0.016871265553340696	-0.041577253601483115	-0.2554548511373641	0.7984553828397841	-1.0789898347885911	0.563652410178328
0.010357142857142856	-0.0030613616677490955	0.01746739515121099	-0.043050345245672667	-0.2538985314788113	0.7980494948339728	-1.0793702613270904	0.5638636213341429
0.010714285714285714	-0.0031657457960303447	0.018063124759666028	-0.04452273063949658	-0.2523421501198523	0.7976415485154461	-1.0797478740741264	0.5640738077475866
0.01107142857142857	-0.003270058665649865	0.018658460591312914	-0.04599442290471812	-0.25078575068165604	0.7972315834307985	-1.080122688484874	0.5642828719398008
0.011428571428571429	-0.0033743004744064124	0.019253405077603248	-0.04746543039747484	-0.24922927654612992	0.7968195638833263	-1.080494704330452	0.5644908979255994
0.011785714285714287	-0.003478473928592398	0.019847969937324673	-0.04893577312229202	-0.2476729021431439	0.7964056281046744	-1.0808639571152567	0.5646975523168624
0.012142857142857143	-0.0035825780073456054	0.02044215306807174	-0.05040545370670172	-0.24611645520640194	0.7959896533236798	-1.0812304284021836	0.5649031282870908
0.0125	-0.003686613780709595	0.02103596010791309	-0.05187448448281149	-0.2445599598219067	0.7955716644007329	-1.0815941301278675	0.5651075640817365
0.012857142857142857	-0.0037905808669784864	0.021629391306416692	-0.05334287099276664	-0.24300331592455127	0.7951515921794013	-1.0819550548577432	0.5653110217106583
0.013214285714285715	-0.0038944827068495692	0.022222461070566774	-0.0548106365633488	-0.2414467415246804	0.7947296085765256	-1.0823132443325423	0.5655130904809499
0.013571428571428571	-0.003998317892620325	0.022815165831537376	-0.05627778190595557	-0.2398900500242512	0.7943055787553566	-1.0826686774636505	0.5657140882973739
0.013928571428571429	-0.004102087471107138	0.023407511108971966	-0.057744319142379784	-0.23833326109304512	0.7938795240898252	-1.0830213650254454	0.5659139615572415
0.014285714285714285	-0.004205791695765146	0.023999499474713144	-0.05921025667123581	-0.23677633204848017	0.7934514184281555	-1.083371308023726	0.5661127687044354
0.014642857142857143	-0.004309431099044806	0.02459113452683212	-0.06067560416709641	-0.23521924388653337	0.7930212534768077	-1.083718511014509	0.5663105255187648
0.015	-0.004413008234828381	0.025182427348394334	-0.062140380718208675	-0.23366212317731364	0.7925891324218073	-1.0840630009643826	0.5665069870916197
0.015357142857142857	-0.004516522037815817	0.0257733756013563	-0.0636045885007167	-0.23210483080352745	0.792154955107824	-1.0844047636099854	0.5667023846662462
0.015714285714285715	-0.004619973586657819	0.026363984886829	-0.06506823967347079	-0.23054738629417396	0.7917187426244459	-1.084743809136819	0.5668966650828683
0.01607142857142857	-0.0047233631974931125	0.026954257972980532	-0.06653134281467087	-0.2289897552777237	0.7912804746367464	-1.085080139282764	0.5670898716271744
0.016428571428571428	-0.004826693651144634	0.027544206756565593	-0.06799391799859231	-0.22743206812292074	0.7908402577380178	-1.085413781141654	0.5672817534977463
0.016785714285714286	-0.004929960479801445	0.02813381626002624	-0.06945595140527615	-0.2258739755822609	0.790397828417828	-1.0857446875567012	0.5674729156716753
0.017142857142857144	-0.005033169115758143	0.028723108195415407	-0.07091747546395355	-0.22431578210869108	0.7899534275462243	-1.086072912318756	0.567662796819209
0.0175	-0.005136318613100858	0.02931208062663148	-0.0723784927758442	-0.2227573719542106	0.789506971608926	-1.0863984441522132	0.5678515852244219
0.017857142857142856	-0.005239410537455091	0.029900740921228252	-0.07383901766785285	-0.22119879049676805	0.7890585016754659	-1.08672129658175	0.5680391820633173
0.018214285714285714	-0.005342443392401224	0.030489085090106907	-0.07529905012301576	-0.2196398957109135	0.7886079131768351	-1.0870414540767652	0.568225821677733
0.018571428571428572	-0.005445419432365546	0.031077123041986433	-0.07675860765614315	-0.2180807758666879	0.7881552803238752	-1.0873589365761536	0.5684113288936837
0.01892857142857143	-0.005548339013973672	0.03166485764517875	-0.0782176988880063	-0.21652140260292832	0.7877005867011113	-1.0876737458996955	0.5685957359158919
0.019285714285714285	-0.005651202421586544	0.032252291494590184	-0.07967633208480679	-0.2149617446288805	0.7872438134514501	-1.0879858833133835	0.5687790800074681
0.019642857142857142	-0.005754010864342349	0.032839430607745045	-0.08113451982849472	-0.2134018239999359	0.786784983324286	-1.088295358218699	0.5689613038500213
0.02	-0.005856764666728824	0.03342627771733342	-0.08259227054377553	-0.21184161200283294	0.7863240793324837	-1.0886021720735992	0.5691424400692364
0.02035714285714286	-0.005959463871703604	0.03401283450733651	-0.08404959132072994	-0.21028106592895535	0.7858610733351465	-1.0889063240827859	0.5693225458733036
0.020714285714285713	-0.006062109760770497	0.034599107247839135	-0.08550649504028125	-0.20872021128864848	0.7853959906501534	-1.0892078238755414	0.5695015578111496
0.02107142857142857	-0.006164702787531172	0.03518509913541301	-0.08696299069313561	-0.20715902778492645	0.7849288206158775	-1.0895066739166743	0.5696794934221365
0.02142857142857143	-0.006267243623415928	0.0357708141690588	-0.08841908827959251	-0.20559750694980658	0.7844595617948548	-1.0898028783838662	0.5698563493023602
0.021785714285714287	-0.006369732956065224	0.03635625640330244	-0.08987479786267946	-0.2040356414406283	0.7839882135686306	-1.0900964415505268	0.5700321200270779
0.02214285714285714	-0.0064721706541595375	0.03694142685189709	-0.09133012565247065	-0.20247338241349686	0.7835147424106483	-1.0903873611748407	0.5702068731620021
0.0225	-0.006574557788326725	0.037526330980001736	-0.09278508348704778	-0.20091074295738992	0.7830391636584875	-1.090675644478765	0.5703805671399224
0.022857142857142857	-0.006676895505169366	0.03811097453125227	-0.09423968355889252	-0.19934773820436744	0.7825614943591267	-1.0909612989046744	0.5705531569348993
0.023214285714285715	-0.0067791837601849205	0.03869535882829146	-0.09569393245550331	-0.19778432476789654	0.7820817050349399	-1.0912443227589912	0.570724700281263
0.023571428571428573	-0.006881419367980263	0.03927947354275673	-0.0971478219825509	-0.19622031283641858	0.781599649232691	-1.0915246916725925	0.5708955112886682
0.023928571428571428	-0.0069836143369074325	0.03986336468191009	-0.09860141537287986	-0.19465623127012385	0.781115753387241	-1.0918024920706584	0.5710646444232614
0.024285714285714285	-0.00708575812676012	0.04044699463830149	-0.10005466984372215	-0.1930915416368275	0.7806295930536649	-1.0920776455911776	0.5712330247814184
0.024642857142857143	-0.0071878540038009964	0.041030376995371036	-0.10150760750948053	-0.191526360932845	0.7801412660497027	-1.0923501749158406	0.5714004284131392
0.025	-0.007289904764802801	0.04161352359304546	-0.10296024828382569	-0.18996077853023574	0.7796508485977773	-1.0926200983775292	0.5715666803399427
0.025357142857142856	-0.00739190931839433	0.042196431849516235	-0.10441259378119237	-0.18839470635396377	0.7791582748107142	-1.0928874068207637	0.5717319158069877
0.025714285714285714	-0.007493868447680115	0.042779106130729785	-0.10586465442916956	-0.1868281423390044	0.7786635475546926	-1.0931521042770276	0.571896119563311
0.026071428571428572	-0.007595783195402634	0.04336155176272621	-0.10731644187587847	-0.1852610952180759	0.7781666783815766	-1.0934141963581097	0.5720592575454007
0.02642857142857143	-0.007697653162121532	0.04394376871992983	-0.1087679609723178	-0.18369351113814414	0.7776676283810338	-1.0936736789117414	0.5722214046886023
0.026785714285714284	-0.007799478114081023	0.04452575758765066	-0.1102192173392123	-0.18212534546521186	0.7771663658146598	-1.0939305491174338	0.5723826195688938
0.027142857142857142	-0.007901262964921553	0.045107538039825305	-0.11167024086462704	-0.1805567696555101	0.7766630336022178	-1.094184837442286	0.5725425850126914
0.0275	-0.008003004548127735	0.04568909978025439	-0.11312102334782492	-0.17898761358244447	0.77615749865795	-1.0944365214991667	0.572701577927019
0.027857142857142858	-0.008104703892541771	0.046270448069337396	-0.11457157635666257	-0.17741788557843494	0.7756497718996737	-1.0946856063782993	0.5728595646198904
0.028214285714285713	-0.008206362288139153	0.046851589133616534	-0.11602191269156428	-0.1758476036989039	0.7751398721742347	-1.0949320985863746	0.5730164945910057
0.02857142857142857	-0.008307979338405946	0.04743252294288583	-0.11747203720073736	-0.1742767171523022	0.7746277624017875	-1.0951759938896566	0.5731724366901607
0.02892857142857143	-0.008409556369669516	0.04801325585436935	-0.1189219628585123	-0.17270524504329657	0.7741134622059928	-1.0954172987739834	0.5733273385047832
0.029285714285714286	-0.008511093719564556	0.04859379055617485	-0.12037169797373333	-0.17113316663678324	0.7735969587776681	-1.0956560134825555	0.5734812166070355
0.029642857142857144	-0.00861259180637139	0.049174130033632704	-0.12182125123760645	-0.16956046461751262	0.7730782420059376	-1.0958921386897378	0.5736340815341243
0.03	-0.008714051765142892	0.04975427992917405	-0.12327063472979931	-0.16798714930376632	0.7725573243115341	-1.0961256792588703	0.5737858960168711
0.030357142857142857	-0.008815473220558217	0.05033424028086554	-0.12471985339511463	-0.16641317304334333	0.7720341706441667	-1.0963566309953021	0.5739367228060067
0.030714285714285715	-0.008916857685649641	0.050914018129517215	-0.12616892110296732	-0.1648385603998014	0.7715088049879645	-1.0965850007894704	0.5740864999209266
0.031071428571428573	-0.00901820452185906	0.051493612534086235	-0.1276178415597693	-0.16326325458797245	0.770981184601432	-1.0968107828536913	0.574235305575538
0.03142857142857143	-0.009119515506555246	0.052073031513309345	-0.12906662989426337	-0.16168728941071409	0.7704513410082249	-1.0970339853357904	0.5743830617950858
0.031785714285714285	-0.009220790774463812	0.052652276991670445	-0.13051529347499405	-0.16011063714805188	0.7699192551900408	-1.09725460677195	0.574529796530055
0.03214285714285714	-0.009322031843727104	0.05323135602532168	-0.13196384622542812	-0.1585333202923215	0.7693849494481534	-1.0974726533879542	0.57467545132626
0.0325	-0.009423236032867228	0.05381026008748946	-0.133412282185076	-0.1569552107965497	0.7688483217497291	-1.0976881079870024	0.5748202261322003
0.032857142857142856	-0.009524406458575553	0.05438900216271134	-0.1348606228526363	-0.15537638927940986	0.768309442174621	-1.0979009856322142	0.5749639623995905
0.03321428571428572	-0.009625543384206754	0.05496758464859596	-0.13630887622580853	-0.1537968332564275	0.7677682957196196	-1.0981112853158295	0.5751066786314715
0.03357142857142857	-0.009726647747391307	0.05554601244476912	-0.13775705350833514	-0.1522165438195979	0.7672248868567981	-1.0983190096044009	0.5752483528290403
0.033928571428571426	-0.009827715217891228	0.056124270901394706	-0.13920514092434386	-0.15063534135208037	0.7666790698722785	-1.0985241329091635	0.5753892720034461
0.03428571428571429	-0.009928758311279512	0.056702407880056364	-0.1406532046025287	-0.14905362373203174	0.7661311787973588	-1.0987267192416068	0.5755287353297793
0.03464285714285714	-0.010029766580363773	0.057280386031832733	-0.14210120177266294	-0.147471002128164	0.7655808939262602	-1.0989267103545652	0.5756673873758834
0.035	-0.010130743259598094	0.05785821877728922	-0.14354915456248002	-0.14588755685325552	0.7650282852491818	-1.099124120754555	0.5758050701567906
0.03535714285714286	-0.010231689536694984	0.058435911942002074	-0.14499707540283752	-0.1443032975023899	0.7644733640217728	-1.0993189538999784	0.5759417466414484
0.03571428571428571	-0.010332606482615823	0.05901347091876973	-0.1464449761868294	-0.14271822894357963	0.7639161375928002	-1.0995112124229482	0.5760773878687294
0.036071428571428574	-0.01043349327413808	0.05959089407049384	-0.14789285982005831	-0.14113229400228894	0.7633565613595452	-1.0997008892179645	0.5762120704441498
0.03642857142857143	-0.010534351007856723	0.060168186885519996	-0.1493407383394972	-0.13954549867701707	0.7627946434571852	-1.0998879869118867	0.5763457631989461
0.03678571428571428	-0.010635181254042045	0.06074535661085733	-0.15078862604674959	-0.13795786357918097	0.7622304043099463	-1.100072510343393	0.5764784101264894
0.037142857142857144	-0.01073598253328191	0.06132239917460051	-0.15223652276011554	-0.13636931154500714	0.7616637822185919	-1.100254449011142	0.5766101212707638
0.0375	-0.010836757757599312	0.06189932680550278	-0.15368444919081226	-0.134779905428943	0.7610948330356208	-1.1004338141680308	0.5767407687049589
0.03785714285714286	-0.01093750628675243	0.062476138548111466	-0.15513240917609203	-0.133189594846791	0.7605235174284803	-1.1006105993104358	0.5768704167206561
0.038214285714285715	-0.011038227570186274	0.06305283377993376	-0.15658040698342499	-0.13159833355950903	0.7599497993342735	-1.100784798501703	0.5769991222585688
0.03857142857142857	-0.011138922914204246	0.06362941877229704	-0.15802845573454516	-0.13000613309250683	0.7593736913194467	-1.1009564147183368	0.5771268442142727
0.03892857142857143	-0.011239593971582392	0.06420590108399296	-0.159476570219079	-0.12841301479752443	0.7587952143080116	-1.1011254524041458	0.5772535248782875
0.039285714285714285	-0.01134024115707703	0.06478228368018027	-0.1609247593560303	-0.12681896141676696	0.7582143566158684	-1.1012919098799379	0.5773791718293899
0.03964285714285714	-0.01144086223827935	0.06535855969878483	-0.16237301945919985	-0.12522387671264767	0.7576310394700809	-1.1014557730223695	0.5775039258058884
0.04	-0.011541460173008125	0.06593474154830903	-0.16382137159215734	-0.12362782098906118	0.7570453166661499	-1.1016170521071096	0.5776276629414638
0.040357142857142855	-0.011642035848678229	0.06651083395265886	-0.16526982697637677	-0.12203079124959003	0.7564571884181461	-1.1017757474236667	0.5777503663119312
0.04071428571428572	-0.011742588184214935	0.06708683432860078	-0.16671838746205525	-0.12043272661945191	0.7558666056407961	-1.1019318501071547	0.5778721163734668
0.04107142857142857	-0.01184311920458974	0.06766275162742588	-0.16816706973446455	-0.11883365768575851	0.7552735969781208	-1.1020853655360077	0.5779928393007522
0.041428571428571426	-0.011943627878414041	0.06823858345399017	-0.16961587591657043	-0.11723352565428419	0.7546781149027333	-1.102236284985977	0.5781126116322789
0.04178571428571429	-0.012044115622265015	0.06881433650412488	-0.17106481983034189	-0.11563234304287866	0.7540801725839742	-1.1023846108255275	0.5782313897262434
0.04214285714285714	-0.012144582891594816	0.06939001390863304	-0.1725139107400177	-0.114030094148275	0.7534797591161271	-1.1025303409164142	0.5783491773096179
0.0425	-0.012245030892283449	0.06996562158604855	-0.17396316151096824	-0.11242678452581084	0.7528768817243683	-1.1026734763673693	0.5784659422944883
0.04285714285714286	-0.0123454589310146	0.07054115840510614	-0.17541257595991577	-0.11082236593032424	0.7522715015158933	-1.1028140097406878	0.5785817427076956
0.04321428571428571	-0.012445866940706544	0.07111662556245982	-0.17686216091463314	-0.10921680841369373	0.7516635951170706	-1.1029519363787732	0.5786966056036191
0.04357142857142857	-0.012546258323499858	0.07169203714231784	-0.17831193981820467	-0.10761017810146288	0.7510532216491902	-1.1030872666722622	0.5788103970521832
0.04392857142857143	-0.01264663177710527	0.07226738975940161	-0.17976191364446525	-0.10600240995602064	0.7504403275797027	-1.1032199902593225	0.5789232026730406
0.04428571428571428	-0.012746986260204691	0.07284268100036435	-0.181212084631837	-0.10439344738981145	0.7498248664003234	-1.1033500980116162	0.5790350935420284
0.044642857142857144	-0.012847325086407903	0.07341792462950861	-0.18266247588182125	-0.10278335262909707	0.7492068938970913	-1.1034775994531212	0.5791459420278585
0.045	-0.012947649433549327	0.07399312648472448	-0.18411310032463413	-0.10117212815286988	0.7485864145269088	-1.1036024946032557	0.5792557203908997
0.04535714285714286	-0.013047954392695361	0.07456826979369548	-0.18556394174246565	-0.09955961403304336	0.7479632922278507	-1.1037247577163776	0.5793646714694318
0.045714285714285714	-0.013148244919293731	0.07514337443153787	-0.18701503119748356	-0.09794591512670273	0.7473376196330747	-1.1038444047994966	0.5794725962423246
0.04607142857142857	-0.01324852005828077	0.07571843832141736	-0.18846637147142847	-0.09633097760018924	0.7467093522076519	-1.1039614266825821	0.5795795601918741
0.04642857142857143	-0.013348782755797758	0.07629347388410637	-0.18991798407902294	-0.0947148504716485	0.7460785344979423	-1.1040758304008493	0.5796854574199426
0.046785714285714285	-0.013449031186775207	0.07686847581768383	-0.19136986768673114	-0.09309745718700878	0.7454451021027172	-1.1041876029886535	0.5797903907964593
0.047142857142857146	-0.013549266267073826	0.0774434490075537	-0.19282203413305532	-0.09147879338631601	0.7448090531408914	-1.1042967428312382	0.5798943428485224
0.0475	-0.013649488999954157	0.0780183986672522	-0.19427449570461933	-0.08985885668704831	0.7441703874280492	-1.1044032485401707	0.5799972926966894
0.047857142857142855	-0.013749699026979761	0.07859332495711668	-0.19572725819585615	-0.08823760940616684	0.7435290740151235	-1.104507113021598	0.5800992778488844
0.048214285714285716	-0.013849897560980215	0.07916823387888515	-0.1971803349694122	-0.08661505422909431	0.7428851170371048	-1.1046083355038208	0.5802002686542248
0.04857142857142857	-0.013950084125192158	0.07974312516075346	-0.1986337313082842	-0.084991150781004	0.7422384830067176	-1.1047069082673424	0.5803003066210233
0.048928571428571425	-0.014050261484249118	0.08031801058167631	-0.20008746810796976	-0.08336594018964343	0.7415892096164046	-1.1048028364875457	0.5803992981682302
0.04928571428571429	-0.014150428757699526	0.08089288837945227	-0.20154154878374442	-0.08173937155745896	0.7409372540928609	-1.1048961105766484	0.5804973018575399
0.04964285714285714	-0.014250585782240803	0.08146775946177075	-0.20299598022883578	-0.0801114124507816	0.7402825896653191	-1.1049867237867697	0.5805943453868835
0.05	-0.014350732979727053	0.08204262691583468	-0.2044507721844511	-0.07848204509234923	0.7396252023096532	-1.1050746716050615	0.5806904319873991
0.05035714285714286	-0.014450873327375184	0.08261750333300458	-0.2059059467319671	-0.07685131396028314	0.7389651326784034	-1.105159959394571	0.5807854620531941
0.05071428571428571	-0.014551005502719138	0.08319238532864646	-0.20736150530263836	-0.0752191576925414	0.738302328446345	-1.1052425754811588	0.5808795104091903
0.05107142857142857	-0.014651129593812423	0.08376727476582115	-0.20881745614636224	-0.07358554998548329	0.7376367679409668	-1.1053225137052263	0.5809725937390033
0.05142857142857143	-0.014751246911472117	0.08434217805967578	-0.21027381345058554	-0.07195049378459968	0.7369684552088853	-1.1053997724812317	0.5810646803526786
0.05178571428571429	-0.01485135729613993	0.08491709616435067	-0.21173058435305508	-0.070313956608384	0.7362973630144466	-1.1054743444557116	0.5811557966621465
0.052142857142857144	-0.014951462844844197	0.0854920384303473	-0.21318778691721152	-0.06867595955132279	0.7356235113834527	-1.105546230777651	0.5812458807984142
0.0525	-0.01505156083483932	0.08606699629472071	-0.21464541600639572	-0.06703640928550611	0.7349468191470989	-1.1056154140928944	0.5813350586038144
0.05285714285714286	-0.015151656937566526	0.08664199241092968	-0.21610350701620537	-0.0653954105866471	0.7342673803282804	-1.1056819088328602	0.581423130504719
0.053214285714285714	-0.015251747671119946	0.08721701540677566	-0.21756205123720831	-0.06375285222251839	0.7335850977517391	-1.1057456945422186	0.5815102511900729
0.05357142857142857	-0.015351834899711092	0.0877920737928768	-0.2190210657869185	-0.062108748849105264	0.7328999855990349	-1.1058067709453778	0.5815963685603613
0.05392857142857143	-0.01545191995503184	0.08836717410918109	-0.22048056527707477	-0.06046310183879762	0.7322120463297265	-1.1058651355271727	0.5816814521594806
0.054285714285714284	-0.015552000175499037	0.08894230805172867	-0.22194054506936525	-0.058815820713334174	0.7315212006585725	-1.1059207708219578	0.581765621519563
0.054642857142857146	-0.015652078419954488	0.0895174878522462	-0.22340102723760843	-0.05716694212175965	0.7308274822237213	-1.1059736797972504	0.5818487879240676
0.055	-0.015752156555541963	0.09009272206458036	-0.22486202913110562	-0.05551647888293005	0.7301309035754532	-1.1060238614968174	0.5819309015667982
0.055357142857142855	-0.01585223958880292	0.09066803092827758	-0.22632358334825986	-0.053864513631910076	0.7294315396681541	-1.106071326203218	0.5820117986780607
0.055714285714285716	-0.015952309276321342	0.09124334820867123	-0.22778561004022643	-0.052210606223572154	0.7287289984331964	-1.1061159991859166	0.5820921676523311
0.05607142857142857	-0.016052385180157593	0.0918187483008372	-0.22924821231924303	-0.05055516729770776	0.7280236475075856	-1.1061579437657563	0.5821713091468381
0.056428571428571425	-0.016152459875752506	0.09239420522752108	-0.23071136277994078	-0.04889800038437411	0.7273153122189895	-1.1061971245371753	0.5822495135171338
0.05678571428571429	-0.016252539106825777	0.09296974200471267	-0.23217509781558202	-0.04723920283227817	0.7266040806637551	-1.1062335537928556	0.5823265922509756
0.05714285714285714	-0.01635261922101239	0.09354534670340472	-0.23363940837886316	-0.04557866330199867	0.7258898539716906	-1.106267209706104	0.5824026961764099
0.0575	-0.01645269920654763	0.09412101722319917	-0.23510429824044288	-0.04391632999342051	0.7251725863472833	-1.1062980800127309	0.582477878737339
0.05785714285714286	-0.016552784991963852	0.0946967772973613	-0.2365698048882086	-0.04225230206837217	0.7244523676526132	-1.1063261770195114	0.5825519480324767
0.05821428571428571	-0.016652873434596333	0.0952726169171634	-0.2380359218933672	-0.04058648030110175	0.7237291094517959	-1.1063514804891255	0.5826250340396557
0.05857142857142857	-0.016752968060647598	0.09584855089767624	-0.23950267523116076	-0.03891891011673397	0.7230028533702055	-1.1063739937433033	0.5826970317477543
0.05892857142857143	-0.01685306238869501	0.09642455682175133	-0.24097004236286546	-0.03724942173430009	0.722273446965562	-1.1063936846917957	0.5827681844994003
0.05928571428571429	-0.01695316376658469	0.09700066374557519	-0.24243806793792896	-0.0355781421117786	0.7215410052900039	-1.106410569807918	0.5828382546643542
0.05964285714285714	-0.01705327025751837	0.09757686618444898	-0.24390675160679312	-0.03390499866262006	0.7208054634058689	-1.1064246326941634	0.5829073275124286
0.06	-0.017153384054670512	0.0981531740324846	-0.24537611313085375	-0.0322300067344771	0.7200668357175111	-1.1064358712993536	0.5829753457468425
0.06035714285714286	-0.017253503731307816	0.09872958372348428	-0.2468461547603064	-0.030553104828803055	0.7193250670714466	-1.1064442707931033	0.5830423759285451
0.060714285714285714	-0.017353630729304993	0.09930610237824077	-0.24831689275122637	-0.02887429182600209	0.7185801568757482	-1.1064498261577176	0.5831083867338774
0.06107142857142857	-0.017453766112599405	0.0998827357211626	-0.24978834158832575	-0.02719355829796269	0.7178320969920318	-1.1064525309001423	0.5831733600018734
0.06142857142857143	-0.017553905527183507	0.10045946931834075	-0.2512604894591766	-0.025510782575676887	0.7170807772131007	-1.106452359816097	0.5832374580201202
0.061785714285714284	-0.017654061020592134	0.10103634980766492	-0.25273340445608944	-0.02382618152001167	0.7163263950118989	-1.1064493436469625	0.5833002975713963
0.062142857142857146	-0.01775422410356392	0.10161334738479107	-0.2542070547927337	-0.02213954741070229	0.7155687618623618	-1.106443442675094	0.5833621788606712
0.0625	-0.017854397187128973	0.10219047283489503	-0.2556814617970136	-0.02045089774909621	0.7148078938666841	-1.1064346543624846	0.5834230390292452
0.06285714285714286	-0.01795457880459388	0.10276772251799215	-0.25715662798688455	-0.018760170510482423	0.7140437346097103	-1.1064229628225755	0.5834829427193311
0.06321428571428571	-0.018054774548972936	0.10334511909578142	-0.25863259037589525	-0.017067446410834807	0.7132763579287877	-1.1064083758147154	0.5835417250330551
0.06357142857142857	-0.018154981408401553	0.10392265320045278	-0.260109344112014	-0.01537263143357482	0.7125056781161467	-1.1063908718604414	0.5835995012973961
0.06392857142857143	-0.018255200919112858	0.10450033241089071	-0.26158690658059797	-0.013675723626719012	0.7117316934253802	-1.106370444690918	0.5836562386684172
0.06428571428571428	-0.018355432862866127	0.10507815778877179	-0.263065286710677	-0.011976685313266814	0.7109543694032996	-1.1063470819251986	0.5837119611875609
0.06464285714285714	-0.018455678595236315	0.10565613626715456	-0.26454450117441586	-0.010275510215246475	0.7101737002555201	-1.1063207763016367	0.5837666422404213
0.065	-0.018555939447558407	0.10623427470567326	-0.2660245666290753	-0.008572190892648214	0.7093896791392091	-1.1062915202398453	0.5838202567478418
0.06535714285714286	-0.0186562117922079	0.10681256150473796	-0.2675054755846742	-0.006866622165182398	0.7086022093192977	-1.1062592895803842	0.5838729354158971
0.06571428571428571	-0.018756504550836772	0.10739103182599055	-0.2689872819582037	-0.005158945062919064	0.7078114203122806	-1.1062241014304193	0.5839244152293688
0.06607142857142857	-0.018856812125974984	0.10796966676081574	-0.27046996881006313	-0.0034490152431055944	0.7070171792441627	-1.106185924755976	0.5839748886416237
0.06642857142857143	-0.018957136175464906	0.10854847444149444	-0.27195355474010313	-0.0017368306472317608	0.7062194839499667	-1.1061447523034846	0.5840243203853616
0.06678571428571428	-0.01905748012892394	0.10912746961865687	-0.27343806712403046	-2.2422637621336206e-05	0.705418363138144	-1.1061005823437107	0.5840726216504499
0.06714285714285714	-0.01915783753078159	0.10970663022519478	-0.27492348504556446	0.001694368125619965	0.7046136694058532	-1.1060533807436057	0.5841200069296858
0.0675	-0.01925821479650174	0.11028598216776533	-0.2764098506821604	0.0034134532825059296	0.7038054839305976	-1.1060031551051341	0.5841662957712199
0.06785714285714285	-0.019358610197872616	0.11086552102453233	-0.2778971664431133	0.005134901440371416	0.7029937428788678	-1.1059498863185289	0.5842115572308352
0.06821428571428571	-0.01945902841042189	0.11144526625694443	-0.2793854662252994	0.006858659706194544	0.7021784948322258	-1.1058935757523451	0.5842556667766063
0.06857142857142857	-0.01955946668433002	0.11202520966808066	-0.2808747476279603	0.00858481657132455	0.7013596573750436	-1.105834200591078	0.5842987241301008
0.06892857142857142	-0.019659925305920336	0.11260535439293229	-0.2823650232279392	0.010313402825775121	0.7005372013886573	-1.105771747647458	0.5843407367669798
0.06928571428571428	-0.019760405085936305	0.11318570553854128	-0.2838563082791002	0.012044439685068714	0.6997111065662839	-1.1057062052034354	0.5843816964986006
0.06964285714285715	-0.01986090910747443	0.11376627670137628	-0.28534862930294863	0.013777906519859946	0.6988813914922599	-1.10563756854524	0.5844215284258566
0.07	-0.019961427873881915	0.11434703459704292	-0.2868419511518103	0.015514016691307121	0.6980478568540118	-1.105565792702698	0.5844605275860286
0.07035714285714285	-0.02006198446176375	0.11492806740210691	-0.28833639879645984	0.01725238037143827	0.6972108650996337	-1.1054909359552683	0.5844980340075268
0.07071428571428572	-0.02016255959413922	0.11550930540331013	-0.28983188925348796	0.018993392307078343	0.6963700477274758	-1.105412921878294	0.5845346286685701
0.07107142857142858	-0.02026316428620344	0.11609079185061594	-0.2913284885048349	0.02073688793271865	0.6955255574533634	-1.1053317698433611	0.5845700073261606
0.07142857142857142	-0.020363784919394678	0.11667247815427723	-0.29282614150692415	0.02248315440711721	0.6946771250887313	-1.1052474212975787	0.5846045787599965
0.07178571428571429	-0.02046443646597212	0.11725442236445516	-0.2943249339763335	0.024231956879261572	0.6938249691741991	-1.105159907460834	0.584637927078017
0.07214285714285715	-0.020565115961182483	0.11783661566259006	-0.29582486352722714	0.025983388884119857	0.6929690013704584	-1.1050692027991307	0.584670154377197
0.0725	-0.020665822122858533	0.11841905552338367	-0.29732593615854797	0.027737512992028278	0.692109162068193	-1.1049752868924	0.5847013131661812
0.07285714285714286	-0.02076655557857645	0.11900174656546261	-0.29882816739855184	0.029494357464475266	0.691245423677271	-1.1048781450463987	0.584731401262525
0.07321428571428572	-0.020867321362356403	0.11958470986735124	-0.30033159462571946	0.031253872309901155	0.6903778320833076	-1.1047777760100415	0.5847602929128248
0.07357142857142857	-0.020968116604291855	0.12016793704527973	-0.30183621640072245	0.033016149598766115	0.6895062997175911	-1.1046741536504905	0.5847880853009509
0.07392857142857143	-0.02106894119897574	0.12075143005009195	-0.3033420450369333	0.034781231924522524	0.6886307853078164	-1.10456726021056	0.5848147970697634
0.07428571428571429	-0.021169798215882107	0.12133520269953635	-0.30484910864040926	0.036549106050105765	0.6877513000700595	-1.1044570874858874	0.5848403586418636
0.07464285714285715	-0.021270686262102517	0.12191925218700696	-0.30635741344885586	0.03831983821777111	0.686867780314863	-1.104343613195287	0.5848648245998889
0.075	-0.021371607405731255	0.12250358864362196	-0.3078669829258391	0.04009343405864465	0.6859802193871305	-1.1042268254394547	0.5848881538018268
0.07535714285714286	-0.021472561814160275	0.12308821513240642	-0.3093778312954293	0.041869933085134974	0.6850885786073984	-1.1041067061887684	0.5849103576250373
0.07571428571428572	-0.021573550264108666	0.12367313701313108	-0.3108899759283452	0.04364936446021097	0.6841928289618276	-1.1039832390147413	0.5849314305921736
0.07607142857142857	-0.021674573847705082	0.12425836085130273	-0.3124034359244466	0.045431752528136936	0.6832929459493542	-1.1038564081233742	0.584951359028165
0.07642857142857143	-0.021775670970965357	0.12484403253657476	-0.31391841521964114	0.047216480409758	0.6823895130729192	-1.1037263108933075	0.584969127008038
0.07678571428571429	-0.021876728889378666	0.12542973371304364	-0.31543436977732	0.04900553113046532	0.681480648250707	-1.1035925847653658	0.5849877791296485
0.07714285714285714	-0.021977862243965283	0.12601589492373852	-0.3169518811882798	0.05079697778589464	0.6805681771347234	-1.103455558310278	0.5850042517708968
0.0775	-0.022079033983978466	0.12660238044505676	-0.31847078039016	0.05259150268824663	0.6796514509586185	-1.1033150985097444	0.5850195563827463
0.07785714285714286	-0.02218024310161369	0.12718918913682592	-0.3199910768829652	0.05438916842941229	0.6787304084642526	-1.1031711816593128	0.5850337355162826
0.07821428571428571	-0.02228148001473364	0.12777628786102702	-0.32151273777891803	0.056190182215920016	0.6778048503727365	-1.1030237579638331	0.585047055990962
0.07857142857142857	-0.022382781587326272	0.12836381697148552	-0.3230359607702689	0.0579939687104433	0.6768753231072203	-1.1028729170636031	0.5850585658510364
0.07892857142857143	-0.022484113050846563	0.12895164932992356	-0.32456058840533003	0.059801161451055934	0.6759412210629204	-1.102718532642377	0.5850691941679269
0.07928571428571428	-0.022585485803063753	0.12953983024276633	-0.32608669241135474	0.06161161562455578	0.6750026801936864	-1.1025606169975448	0.5850786575720172
0.07964285714285714	-0.022686900667455285	0.13012836555531693	-0.32761429224002814	0.0634253652619864	0.6740596659356224	-1.1023991502726163	0.5850869503195003
0.08	-0.02278836713061629	0.13071729351234843	-0.32914345060531247	0.06524230166114994	0.6731122803160031	-1.10223413806087	0.5850938444527642
0.08035714285714286	-0.022889862974631116	0.13130653393893063	-0.33067407280806915	0.06706284163938904	0.6721601221115971	-1.1020654910317393	0.5850999264478113
0.08071428571428571	-0.022991410878754257	0.13189617443531756	-0.33220628753522896	0.06888665934013448	0.6712035011098741	-1.1018932533815124	0.5851046298690582
0.08107142857142857	-0.023093005657546854	0.13248619853043161	-0.3337400851631226	0.07071389098032013	0.6702422846123246	-1.1017173858048148	0.5851081042705668
0.08142857142857143	-0.023194647606961185	0.133076610265239	-0.33527548351165737	0.07254458250226006	0.6692764262234514	-1.101537864967319	0.5851103582774632
0.08178571428571428	-0.023296336038704943	0.13366741003850832	-0.33681249571081806	0.07437879640107538	0.6683058635094378	-1.1013546642358392	0.5851114251742348
0.08214285714285714	-0.023398073658777618	0.13425861096986516	-0.3383511520038293	0.07621654047332876	0.6673305865172432	-1.1011677666213184	0.5851112527522242
0.0825	-0.023499860748075366	0.1348502171526716	-0.3398914707769204	0.07805786274218797	0.6663505465327654	-1.1009771475396861	0.5851098501137341
0.08285714285714285	-0.02360169011607216	0.13544220478413946	-0.3414334333579415	0.07990293183278303	0.665365578335503	-1.100782760019468	0.5851074114366847
0.08321428571428571	-0.02370358568636439	0.13603466642491585	-0.34297717653434173	0.08175141700813228	0.6643759984414281	-1.1005846481855814	0.585103359574227
0.08357142857142857	-0.023805526977125593	0.13662752865950048	-0.34452261578855836	0.08360370201245322	0.6633814338879451	-1.1003827250920992	0.5850982186719498
0.08392857142857142	-0.02390752117585472	0.1372208215568615	-0.3460698048766161	0.08545972649956002	0.6623819400805462	-1.1001769847463099	0.5850918267604607
0.08428571428571428	-0.02400956964500856	0.13781455345180682	-0.3476187687490647	0.08731952462613188	0.6613774811726465	-1.0999674035537865	0.5850841666601656
0.08464285714285714	-0.02411167180258665	0.13840872544730054	-0.3491695228768961	0.08918316203646293	0.6603679906974801	-1.099753951776934	0.5850752686086349
0.085	-0.02421387136374357	0.13900350438877565	-0.35072230459844267	0.09105000821028619	0.659354077649049	-1.0995367283552808	0.5850640921314882
0.08535714285714285	-0.024316046798816972	0.13959843904381838	-0.3522765247991837	0.09292203251386778	0.6583338277352935	-1.0993153499681265	0.5850535900795597
0.08571428571428572	-0.02441831923948222	0.14019398593428486	-0.35383280865281774	0.09479738848245599	0.6573090298538815	-1.0990901402942825	0.5850408517353941
0.08607142857142858	-0.024520651100812134	0.14079000792596952	-0.355390987554861	0.09667672688784958	0.6562790492166812	-1.0988609597445904	0.585026801919078
0.08642857142857142	-0.024623042736698502	0.14138650984921278	-0.35695108299434364	0.09856010263081784	0.6552438292123586	-1.0986277788149281	0.5850114487797583
0.08678571428571429	-0.02472549447220152	0.1419834964706177	-0.35851311657426865	0.10044757162715187	0.6542033120697437	-1.0983905674359697	0.5849948008371948
0.08714285714285715	-0.02482800934166696	0.14258098274630626	-0.3600771237835519	0.10233914889120768	0.6531574797954451	-1.0981493028143179	0.5849768027690945
0.0875	-0.02493058599497334	0.14317896727440277	-0.3616431184172804	0.10423491801658952	0.6521062473950585	-1.0979039489291484	0.5849575030248017
0.08785714285714286	-0.02503322637776976	0.14377746103971042	-0.36321113111159886	0.10613491269169639	0.6510495784312242	-1.0976544787071338	0.584936872375943
0.08821428571428572	-0.025135930561999524	0.14437646806380675	-0.36478118339055365	0.10803919614767035	0.6499874074649216	-1.0974008591279647	0.5849149255133634
0.08857142857142856	-0.025238702434025047	0.14497600670494104	-0.3663533162762535	0.10994777455446465	0.6489197248090883	-1.0971430675432534	0.5848915886586856
0.08892857142857143	-0.0253415432854975	0.14557608566245442	-0.3679275580813831	0.11186069484289371	0.6478464808200621	-1.0968810732178966	0.5848668490490186
0.08928571428571429	-0.025444447915333058	0.14617668938037892	-0.36950390479528167	0.11377810299559009	0.6467675285125345	-1.0966148261440098	0.5848408434947981
0.08964285714285715	-0.02554742243488361	0.14677784471783742	-0.3710824096285642	0.11569997461983497	0.6456828878354285	-1.0963443082216133	0.584813447562357
0.09	-0.025650468320398856	0.14737956123985588	-0.3726631028477483	0.11762635687097762	0.6445925085209098	-1.0960694873532593	0.5847846445778577
0.09035714285714286	-0.025753585964694268	0.14798184451385868	-0.374246009618415	0.11955731421086356	0.643496323148739	-1.0957903276799084	0.5847544427470779
0.09071428571428572	-0.025856780746730822	0.14858471884873303	-0.37583118060608367	0.121492837865128	0.6423943363056586	-1.0955068069329563	0.5847227374180585
0.09107142857142857	-0.02596003954182543	0.14918813929344507	-0.37741857354761726	0.123433195413405	0.6412862800459003	-1.0952188492444936	0.5846898424063077
0.09142857142857143	-0.02606337896948402	0.1497921723982628	-0.37900829654607804	0.1253782131511888	0.6401723212474725	-1.0949264630870266	0.5846553992840503
0.09178571428571429	-0.026166792857726467	0.15039679939055303	-0.38060034316127633	0.12732805732861346	0.6390522914935428	-1.0946295910528718	0.5846195646059846
0.09214285714285714	-0.026270284447780377	0.15100203683537627	-0.382194754839191	0.12928275574772782	0.6379261587912032	-1.094328201890081	0.5845822829722472
0.0925	-0.026373853789159258	0.1516078894078678	-0.38379155732969644	0.1312423845862318	0.6367938432102321	-1.0940222544653035	0.5845435706888523
0.09285714285714286	-0.02647750505691187	0.15221437731766083	-0.3853907976480541	0.1332069608026769	0.635655323308208	-1.0937117186424699	0.5845033526360716
0.09321428571428571	-0.02658123617809777	0.15282149743157017	-0.386992491681724	0.13517659421446174	0.6345104855353495	-1.0933965456528296	0.5844616925313443
0.09357142857142857	-0.026685048921426847	0.15342926108530885	-0.38859667514082313	0.13715133941704433	0.6333592708147678	-1.0930766969106043	0.5844185686583414
0.09392857142857143	-0.02678894657049799	0.1540376853796369	-0.3902033919038088	0.13913123080570006	0.6322016400662839	-1.092752137238789	0.5843739268942336
0.09428571428571429	-0.026892928919167055	0.15464677440733884	-0.39181266863576647	0.14111635467865308	0.6310375024906307	-1.092422820706716	0.5843277897144844
0.09464285714285714	-0.026997003865705776	0.15525656273960503	-0.39342457356679095	0.14310668224879308	0.6298668816951051	-1.0920887234695187	0.5842800038950228
0.095	-0.02710115398048695	0.15586699002989218	-0.3950390469807371	0.14510254952437915	0.6286894377287603	-1.0917497490321668	0.5842309646568341
0.09535714285714286	-0.02720539888185634	0.15647813497981905	-0.3966562175393733	0.14710376258456462	0.6275053583716287	-1.091405904915655	0.5841802655375243
0.09571428571428571	-0.027309735600091214	0.15708999165636686	-0.3982760998902882	0.14911045328244205	0.626314506768938	-1.0910571336957495	0.5841279895923874
0.09607142857142857	-0.027414161933732365	0.1577025570927252	-0.3998987130702465	0.1511227433643099	0.6251167557570919	-1.09070337917513	0.5840742022539291
0.09642857142857143	-0.02751868593001261	0.15831586687256508	-0.40152412873625737	0.1531406109177839	0.6239121216123222	-1.090344613113802	0.5840187504702152
0.09678571428571428	-0.027623299048331697	0.15892989442481834	-0.4031523347868156	0.1551642702224927	0.6227003841179527	-1.0899807593925566	0.5839618342736149
0.09714285714285714	-0.027728010585016005	0.15954468021731005	-0.4047834103842077	0.15719368537801526	0.6214815732673198	-1.0896117912006344	0.5839032750234677
0.0975	-0.02783282045314687	0.16016022960455467	-0.40641738757922036	0.15922895479131374	0.6202555844524311	-1.0892376541442723	0.5838430937085544
0.09785714285714285	-0.027937729521081145	0.16077655162884283	-0.4080543038819771	0.16127016508026687	0.619022324636789	-1.08885829541474	0.5837812910751037
0.09821428571428571	-0.028042747472565768	0.1613936885420933	-0.40969424237144514	0.16331728219954547	0.617781821950068	-1.0884736858823123	0.5837176844052133
0.09857142857142857	-0.028147853236078216	0.16201156721216728	-0.4113371299513721	0.1653707011218584	0.6165336727299121	-1.0880837086361232	0.5836527315523395
0.09892857142857144	-0.02825306935540575	0.16263027840585914	-0.41298311657719167	0.1674302130442466	0.6152780805027768	-1.0876883683685137	0.5835859824964844
0.09928571428571428	-0.02835846997212518	0.16325010687934402	-0.41463261667533574	0.1694949052895833	0.614015960012648	-1.0872878135212702	0.5835159324113653
0.09964285714285714	-0.028463822319048267	0.16387018454742167	-0.41628447769507143	0.1715680871489727	0.612743965285806	-1.086881328214912	0.5834473905505373
0.1	-0.028569362144990326	0.16449140350568148	-0.41793994089708597	0.1736466269611606	0.611465249525019	-1.0864695127687856	0.58337552592469
0.10035714285714285	-0.028675012712045256	0.16511348206671914	-0.4195986521538987	0.17573169252556897	0.6101786272143812	-1.0860520874010156	0.5833019376235123
0.10071428571428571	-0.028780775149756292	0.16573643119350578	-0.4212606558248549	0.17782338295530942	0.6088839909549687	-1.085628989901307	0.5832266225868518
0.10107142857142858	-0.028886657385040305	0.16636028753399712	-0.4229260318691019	0.1799217075608884	0.6075813241700222	-1.085200175719867	0.5831494406120281
0.10142857142857142	-0.028992648618092167	0.16698501748237052	-0.4245947651459899	0.1820269318043117	0.6062703503531744	-1.0847655462274082	0.5830706303385809
0.10178571428571428	-0.02909875998195857	0.16761067001748234	-0.4262669536765532	0.18413902640838672	0.6049510915740599	-1.0843250628654133	0.5829899873672894
0.10214285714285715	-0.029204991339746068	0.16823725190270855	-0.42794263862435594	0.18625811735099354	0.6036234122532362	-1.0838786538495528	0.5829075354198522
0.1025	-0.02931134738651322	0.16886478822088197	-0.42962188682167923	0.18838426827220225	0.6022872399281177	-1.083426259339753	0.582823201811469
0.10285714285714286	-0.02941782968737716	0.1694932924430128	-0.43130474996923457	0.19051758768686303	0.6009424563015381	-1.0829678090373063	0.5827369770317444
0.10321428571428572	-0.02952443297482895	0.1701227524940264	-0.43299124557157603	0.19265827753719442	0.5995888474630123	-1.0825032117669529	0.5826489865858888
0.10357142857142858	-0.029631165058951227	0.1707532056560584	-0.43468145929492336	0.19480636829646805	0.5982263739840838	-1.0820324112472617	0.582559097079739
0.10392857142857143	-0.029738030268681985	0.17138467629252654	-0.4363754599523776	0.1969619402462	0.5968549455573858	-1.0815553396074284	0.5824672453060913
0.10428571428571429	-0.02984502607272657	0.17201716312955956	-0.43807328209264074	0.1991251673945629	0.5954743758034492	-1.0810719078348923	0.5823735029950535
0.10464285714285715	-0.02995215684337981	0.1726506910510916	-0.43977499684891663	0.2012961355404096	0.594084568179802	-1.0805820443298475	0.5822778066271311
0.105	-0.030059425068884045	0.17328527803962315	-0.44148066676416525	0.2034749587039575	0.5926853970293733	-1.0800856701898003	0.5821801301691681
0.10535714285714286	-0.030166832650357484	0.17392094006416803	-0.4431903525081283	0.20566176202325998	0.591276725020666	-1.079582702766879	0.582080459458369
0.10571428571428572	-0.03027438047614284	0.1745576894762999	-0.44490411067327096	0.20785668708407587	0.5898583975812618	-1.0790730544469462	0.5819787999603153
0.10607142857142857	-0.030382074630592056	0.1751955584036755	-0.44662202591034267	0.21005981157578665	0.5884303255056872	-1.078556649936132	0.5818750576972131
0.10642857142857143	-0.030489915155468034	0.17583455643349422	-0.4483441529282765	0.21227129548213927	0.586992334720113	-1.078033394702921	0.5817692554291709
0.10678571428571429	-0.030597902257392114	0.17647469399080154	-0.4500705485601815	0.21449130010906545	0.5855442493378034	-1.0775031922919471	0.5816614125363556
0.10714285714285714	-0.030706042786807275	0.17711600675801695	-0.4518013053459081	0.21671990505765226	0.5840859773414105	-1.0769659624168415	0.5815514223312666
0.1075	-0.030814338178529417	0.17775851025666148	-0.4535364892284818	0.2189572640345922	0.5826173500638574	-1.076421607044549	0.5814392820271729
0.10785714285714286	-0.030922788040631304	0.17840221336386516	-0.45527615809480504	0.2212035580212803	0.581138170208054	-1.0758700203892064	0.5813250232343328
0.10821428571428571	-0.031031397868052164	0.17904714739732405	-0.4570204018284328	0.22345889707936933	0.5796483133924842	-1.0753111104313793	0.5812085669618717
0.10857142857142857	-0.031140172327737387	0.17969334082210256	-0.45876930759501416	0.22572340670544902	0.5781476390316265	-1.0747447800080134	0.5810898508899605
0.10892857142857143	-0.031249109975259672	0.18034079933616978	-0.46052293245330506	0.22799729467913274	0.5766359208972442	-1.074170911835141	0.5809689274073745
0.10928571428571429	-0.03135821497798698	0.18098955007318224	-0.46228136421701205	0.23028070216765475	0.5751130013276495	-1.0735894013678184	0.5808457441557939
0.10964285714285714	-0.031467492838243245	0.18163962550090054	-0.4640446993976795	0.23257375888311502	0.5735787342658105	-1.0730001446315631	0.5807202250825989
0.11	-0.03157694632022216	0.18229104806610633	-0.46581302207066083	0.2348766343997753	0.572032931894834	-1.072403026693671	0.5805923456575627
0.11035714285714286	-0.03168657387254179	0.18294382424757777	-0.4675863956925542	0.23718955759819824	0.5704753441639342	-1.0717979170526593	0.5804621609430493
0.11071428571428571	-0.03179650855406204	0.18359846888104495	-0.4693655873145411	0.23951108732821855	0.5689074629191674	-1.0711850604675137	0.5803272683484076
0.11107142857142857	-0.031906377518509256	0.1842535877752874	-0.47114872864384977	0.24184608337309516	0.5673242050467361	-1.07056327442301	0.580194500336673
0.11142857142857143	-0.03201655765524418	0.1849106167283495	-0.47293786200191273	0.2441900831300749	0.5657302143678298	-1.0699334822960607	0.5800570058594827
0.11178571428571428	-0.03212692983165883	0.18556911983245306	-0.4747324460071502	0.2465448020477914	0.564123687807989	-1.0692952077218312	0.579916987967706
0.11214285714285714	-0.032237496580222125	0.18622912074773146	-0.4765325757907	0.24891044826826544	0.562504394550919	-1.0686483125438369	0.579774429567308
0.1125	-0.03234826159184741	0.18689064790398163	-0.4783383548577384	0.2512872223492305	0.5608721111886684	-1.0679926575779735	0.579629293115568
0.11285714285714285	-0.032459228509515874	0.18755372996590414	-0.48014988890655413	0.25367533257771924	0.5592266057093431	-1.0673280990125344	0.579481542637698
0.11321428571428571	-0.03257038833865663	0.18821834827438888	-0.48196721994712455	0.2560751484757137	0.5575674760096445	-1.0666544526672905	0.5793313675861181
0.11357142857142857	-0.03268178256706205	0.18888467538323872	-0.4837906571606941	0.25848643257793436	0.5558949578305497	-1.0659716720987575	0.5791780601235735
0.11392857142857143	-0.032793379942271376	0.18955260944635133	-0.48562013133864335	0.26090984127188815	0.5542083463305398	-1.0652795003113533	0.5790222072723784
0.11428571428571428	-0.032905193859014525	0.19022221781527698	-0.48745581007232874	0.26334549542861957	0.5525074991974059	-1.0645778011205924	0.5788636021787698
0.11464285714285714	-0.03301723151205717	0.19089354493219138	-0.4892978315146516	0.2657936005946744	0.5507921846307037	-1.0638664153179107	0.578702149828253
0.115	-0.03312949734752999	0.19156662538304903	-0.4911463225329508	0.2682544047776659	0.549062125492695	-1.0631451701559276	0.5785378047124412
0.11535714285714285	-0.03324199215124449	0.19224148046491338	-0.49300139400689263	0.2707282092865844	0.5473169875996292	-1.0624138764527737	0.5783705858715389
0.11571428571428571	-0.03335472528075599	0.19291816447912533	-0.4948632053324728	0.27321522267168064	0.5455565342771066	-1.061672363022304	0.57820036361808
0.11607142857142858	-0.033467698039445756	0.1935967018671557	-0.49673187708905975	0.2757157602085559	0.5437804151828873	-1.0609204292258005	0.5780271494154542
0.11642857142857142	-0.0335809195796654	0.19427714740830987	-0.49860757496436503	0.2782300546063495	0.5419883668683659	-1.0601578897977653	0.577850819681309
0.11678571428571428	-0.033694393558026156	0.19495953575376504	-0.5004904396113549	0.28075841543144553	0.5401800436639298	-1.0593845366188128	0.5776713470377629
0.11714285714285715	-0.033808122601731126	0.19564389835039195	-0.5023806103231268	0.2833011760574318	0.5383550737393128	-1.0586001510228682	0.5774887222714237
0.1175	-0.033922113199802276	0.19633028199701247	-0.5042782510867542	0.2858586366763373	0.5365131197800957	-1.0578045173595347	0.5773028707848108
0.11785714285714285	-0.03403637551588758	0.1970187481841593	-0.506183549876697	0.28843106774061145	0.5346538755518663	-1.0569974221272396	0.5771136569370682
0.11821428571428572	-0.03415091204591673	0.19770933016887188	-0.5080966588617756	0.29101884350517593	0.53277692331558	-1.056178621161416	0.5769210768336325
0.11857142857142858	-0.03426572747117206	0.19840207032723603	-0.5100177467243873	0.2936223267776841	0.5308818565866273	-1.0553478672784056	0.5767250900635605
0.11892857142857143	-0.03438083199762827	0.19909703286519345	-0.5119470166896366	0.2962418313529818	0.5289683205290829	-1.0545049193974014	0.5765255643841285
0.11928571428571429	-0.03449622820458937	0.19979425402023937	-0.5138846370458201	0.29887777562485063	0.5270358474129639	-1.053649504378474	0.5763224971449901
0.11964285714285715	-0.0346119393612587	0.2004938494721536	-0.5158308918416081	0.3015303560879257	0.5250842069296373	-1.0527813977039573	0.5761155415865759
0.12	-0.0347279332696786	0.2011957255832393	-0.5177857763166921	0.304200425730719	0.5231124622822344	-1.0519002041644918	0.5759052761559598
0.12035714285714286	-0.03484425325059443	0.2019000762208699	-0.5197496937441843	0.3068879868113157	0.5211205901416106	-1.0510057335359306	0.5756910232875055
0.12071428571428572	-0.034960902715572235	0.20260694507008783	-0.5217228420854777	0.30959352151186514	0.5191080506100715	-1.0500976683628036	0.5754727726205225
0.12107142857142857	-0.03507787170116441	0.2033163262502337	-0.523705355026094	0.31231768419951395	0.5170741164564507	-1.0491756391239864	0.5752507335814676
0.12142857142857143	-0.0351951877425376	0.20402835749214912	-0.5256975738372787	0.3150607238714813	0.5150184969176299	-1.0482393703372848	0.5750245001145707
0.12178571428571429	-0.03531284724359971	0.2047430597283827	-0.5276996817485085	0.31782326710599607	0.5129404923138973	-1.0472884816779777	0.5747941792288644
0.12214285714285714	-0.03543086470164443	0.20546052402952905	-0.5297119671155491	0.3206057597158748	0.5108395972145096	-1.0463226292385122	0.5745595832495087
0.1225	-0.03554925654763691	0.206180850369657	-0.5317347378072104	0.3234086527498154	0.5087152997540972	-1.0453414579903653	0.5743204963880721
0.12285714285714286	-0.03566801011207352	0.2069040297734119	-0.5337681553627538	0.3262327514004269	0.506566702052775	-1.0443445104634164	0.5740771748087872
0.12321428571428572	-0.03578715563744655	0.20763021805207232	-0.5358126214139938	0.3290784087647339	0.5043933961238547	-1.0433314348599207	0.5738291831225154
0.12357142857142857	-0.03590669618502069	0.20835946957096982	-0.5378684027892838	0.3319463141184369	0.5021946072987599	-1.0423017801672114	0.5735765270386802
0.12392857142857143	-0.03602664823524948	0.20909189166877593	-0.5399358498832857	0.33483704036979856	0.49996968627521726	-1.0412551129315926	0.5733189990334073
0.12428571428571429	-0.036147017805450626	0.20982755398341027	-0.542015269165312	0.3377513121791251	0.4977178167467443	-1.0401909461695789	0.5730565609997671
0.12464285714285714	-0.03626782144349836	0.21056656843793553	-0.5441070368864387	0.34068977548001855	0.49543826694744203	-1.0391087991444072	0.5727890095680113
0.125	-0.036389065654769286	0.21130901112090397	-0.5462114892180178	0.3436532273477624	0.4931301381249582	-1.038008135451804	0.5725163028565965
0.12535714285714286	-0.03651076818794519	0.2120550034592907	-0.5483290379561834	0.34664238445693746	0.49079261803294416	-1.0368884235686904	0.5722382239482828
0.12571428571428572	-0.03663294366677978	0.21280465772196303	-0.5504600941673546	0.3496580444615325	0.48842480409629613	-1.0357490927378716	0.5719546084794002
0.12607142857142858	-0.03675560497516048	0.21355808248008423	-0.5526050767766775	0.35270107375176285	0.48602571647772225	-1.034589534725176	0.5716653222305729
0.12642857142857142	-0.03687876674285989	0.21431539609537206	-0.554764432666339	0.3557723729744698	0.483594335800221	-1.0334091116630229	0.5713702065568164
0.12678571428571428	-0.03700261772659445	0.21507738416864222	-0.556939573531874	0.3588710231781083	0.4811316535367067	-1.0322076655357837	0.5710664185078527
0.12714285714285714	-0.037126664591593306	0.21584223548091647	-0.5591282313102724	0.36200351997835917	0.478630458802562	-1.03098297157905	0.570761645937739
0.1275	-0.03725143281589532	0.2166120269701991	-0.5613336896206779	0.3651654437278254	0.4760956113028392	-1.029735788159902	0.5704478564629207
0.12785714285714286	-0.037376776339398364	0.21738627960756757	-0.5635556132371526	0.3683596861839773	0.4735238822639457	-1.0284648314687652	0.5701273864825388
0.12821428571428573	-0.037502713497967195	0.21816514573097592	-0.5657945861908977	0.3715874451938384	0.4709139140316523	-1.0271692548979925	0.569800039141326
0.12857142857142856	-0.03762926375529847	0.21894878697950207	-0.568051228139772	0.37484999129147567	0.468264265945015	-1.025848159581307	0.5694656044274575
0.12892857142857142	-0.03775644046160754	0.21973734707072703	-0.5703261573788092	0.3781487515782211	0.4655733204693932	-1.024500567665254	0.5691239686628402
0.12928571428571428	-0.037884302334776514	0.22053114895993597	-0.5726202752107881	0.38148477516942003	0.4628398804112952	-1.0231255720321066	0.568774339757052
0.12964285714285714	-0.03801283708173328	0.22133025082083801	-0.5749341330071525	0.38485997045731524	0.46006178639702633	-1.0217219794606363	0.5684170010958549
0.13	-0.038142092784528785	0.2221349485784984	-0.5772686541723424	0.3882757298732571	0.4572374534464055	-1.0202886998050895	0.5680513334420682
0.13035714285714287	-0.03827209195052667	0.22294544821934034	-0.5796246681131044	0.3917338470072304	0.4543648452341679	-1.0188244789056877	0.5676771080158217
0.13071428571428573	-0.03840286879637796	0.2237620090536368	-0.5820031189621455	0.3952361381008819	0.4514418975683614	-1.0173280025525633	0.5672939279730966
0.13107142857142856	-0.03853445460461482	0.22458488862031106	-0.5844049905414797	0.39878461032127493	0.44846632929421854	-1.015797842074779	0.5669014475326594
0.13142857142857142	-0.03866688718134836	0.2254143798602119	-0.5868313642085128	0.40238138023739384	0.44543573370250195	-1.0142324719266569	0.5664992323263898
0.13178571428571428	-0.03880020731719738	0.22625079874917617	-0.5892834063248829	0.4060287306430013	0.4423475144815864	-1.0126302459842769	0.566086813266855
0.13214285714285715	-0.038934455114918574	0.22709447153235082	-0.5917623556787347	0.40972917025247707	0.4391988177560536	-1.0109893714415545	0.5656637407356608
0.1325	-0.039069679445150204	0.22794577246729644	-0.5942695846970633	0.41348536253559415	0.43598661253698273	-1.0093079208776394	0.5652294476676227
0.13285714285714287	-0.03920593085687352	0.22880509842036686	-0.5968065706628973	0.4173002282595233	0.43270757432288015	-1.0075837907398935	0.5647833544289944
0.1332142857142857	-0.03934325813006063	0.22967285765222223	-0.5993748884827309	0.4211770143185996	0.429358006155094	-1.0058146675291812	0.5643249188713363
0.13357142857142856	-0.03948172542829762	0.23054953799405392	-0.6019763199595828	0.42511916040312675	0.42593399061978404	-1.003998054390045	0.563853390914599
0.13392857142857142	-0.039621394941189096	0.23143564305095932	-0.6046127739387996	0.42913052209177216	0.42243113523351195	-1.0021311855899033	0.5633680642632786
0.13428571428571429	-0.039762345318504824	0.23233176626928234	-0.607286408426867	0.4332152414391924	0.41884472067396583	-1.0002110470126861	0.562868014994473
0.13464285714285715	-0.0399046444235515	0.23323849018453494	-0.6099995017528382	0.43737808584862564	0.41516931185639233	-0.9982342460612474	0.5623524909271941
0.135	-0.04004838870389262	0.23415654238087638	-0.6127547001105509	0.4416241346082891	0.41139911859234823	-0.996197082686367	0.5618203560287819
0.13535714285714287	-0.04019367231480418	0.2350866825127541	-0.6155548786652075	0.44595918301818754	0.4075275313209039	-0.9940953877545318	0.5612705311561462
0.1357142857142857	-0.04034059888377111	0.23602975435362195	-0.6184032477837991	0.45038974097957324	0.40354712272603394	-0.9919244818953692	0.5607018300402093
0.13607142857142857	-0.04048931011536393	0.23698680442648196	-0.6213035641690099	0.45492289678992404	0.3994498085258342	-0.9896791715237417	0.5601125670779769
0.13642857142857143	-0.040639929966009306	0.23795887752122022	-0.6242598788246868	0.45956704192336445	0.3952260083636897	-0.9873534505864964	0.559501339129955
0.1367857142857143	-0.04079262199935574	0.2389472506630947	-0.6272769374055797	0.46433153148463885	0.3908650432045872	-0.9849405352735137	0.5588662343886375
0.13714285714285715	-0.04094756425308449	0.23995335296896245	-0.6303601373511207	0.469227212599981	0.3863545252315571	-0.9824325934209363	0.5582051893515934
0.1375	-0.041104965193027754	0.24097884852092205	-0.6335157446077609	0.47426663198528146	0.38168012214996244	-0.9798205519477033	0.5575157784233645
0.13785714285714284	-0.04126509052512908	0.2420257679056136	-0.6367512118172922	0.4794642543018345	0.37682531439468375	-0.9770938663785359	0.5567948642024495
0.1382142857142857	-0.041428217178032155	0.24309636752948394	-0.6400751361971898	0.484837530739176	0.3717701542333087	-0.9742399454938238	0.5560392373647113
0.13857142857142857	-0.0415946909986995	0.24419340254785304	-0.643497884488253	0.49040719677630146	0.36649093789670417	-0.9712437664212131	0.5552448531453357
0.13892857142857143	-0.04176494567098319	0.24532026958369968	-0.6470321131277028	0.4961982731840779	0.36095906206292194	-0.9680871430336029	0.554406608995329
0.1392857142857143	-0.04193949629600293	0.24648108037580102	-0.6506933153744812	0.5022417974098463	0.3551390284518971	-0.9647475734743427	0.5535184674237142
0.13964285714285715	-0.04211899534957499	0.2476810224428063	-0.6545009960962612	0.5085767412239842	0.3489862547683397	-0.9611967706249694	0.5525727603577366
0.14	-0.04230429121773543	0.24892680458417665	-0.6584803050718445	0.5152531745776427	0.34244345366479867	-0.9573983439671782	0.5515594910511389
0.14035714285714285	-0.042496492251492185	0.250227251538273	-0.6626644600817425	0.5223375463388106	0.33543457132626797	-0.9533040236003889	0.5504656008944979
0.1407142857142857	-0.04269712896004604	0.2515945127955467	-0.6670991214155293	0.5299210181599274	0.3278552482910249	-0.9488475240478962	0.549273019605758
0.14107142857142857	-0.042908406172625424	0.2530460810844524	-0.6718500187403201	0.5381347839555525	0.3195552629243518	-0.9439333961572494	0.5479556772004538
0.14142857142857143	-0.0431336898955374	0.25460872792920825	-0.6770179057308905	0.5471803032237383	0.31030386948285205	-0.9384150438603832	0.5464737338407094
0.1417857142857143	-0.043378657852356645	0.2563275538542276	-0.6827724171072084	0.5573965062067662	0.29971278180361693	-0.9320456660453157	0.5447598784956083
0.14214285714285715	-0.04365435865446451	0.2582903907766757	-0.6894441088647822	0.5694442596007552	0.2870246945144088	-0.924343828734097	0.5426829512710787
0.1425	-0.04398930466506841	0.2607238913580707	-0.6978861035500333	0.585029310890788	0.2702844383869441	-0.9140662174321978	0.5399039648576146
0.14285714285714285	-0.044683205319045335	0.2660114805881142	-0.7170738110313418	0.62210497302534	0.22890529424026543	-0.8881164683662539	0.5328517423832946


==> df_bdf3_resnorms.dat <==
omega	resnorm
0.0	1.1189274782270192e-24
0.00035714285714285714	1.8343228137574717e-14
0.0007142857142857143	3.252495571177316e-11
0.0010714285714285715	1.6332500801575667e-14
0.0014285714285714286	2.399878998115458e-14
0.0017857142857142857	2.5161044094198448e-11
0.002142857142857143	9.273099989343866e-16
0.0025	2.9339085139050496e-11
0.002857142857142857	2.7542776831227482e-14
0.0032142857142857142	1.1350333149795525e-11
0.0035714285714285713	1.2280889307781949e-14
0.003928571428571429	1.951734237192608e-11
0.004285714285714286	5.673223700429849e-15
0.004642857142857143	1.9441447204949378e-14
0.005	1.1448932631428785e-11
0.005357142857142857	5.467241869850255e-16
0.005714285714285714	4.475989973903898e-16
0.006071428571428571	2.719894511391303e-11
0.0064285714285714285	7.574206417808055e-15
0.0067857142857142855	3.5430894967390494e-14
0.007142857142857143	4.358553081500829e-15
0.0075	3.140388551296852e-16
0.007857142857142858	1.3636064392155398e-11
0.008214285714285714	3.244097270528133e-14
0.008571428571428572	1.097737220570316e-11
0.008928571428571428	1.5337353990233294e-11
0.009285714285714286	3.316180774645133e-11
0.009642857142857142	4.967522354153554e-16
0.01	1.0105049600140629e-11
0.010357142857142856	8.874090864679087e-15
0.010714285714285714	1.0721423587736536e-11
0.01107142857142857	1.2359172432419073e-11
0.011428571428571429	1.0176831029773418e-11
0.011785714285714287	4.037776291123236e-11
0.012142857142857143	1.0308908883472837e-11
0.0125	1.4967964676527227e-12
0.012857142857142857	8.455054808795002e-12
0.013214285714285715	4.0393926744303746e-11
0.013571428571428571	2.1907742280105024e-11
0.013928571428571429	1.5804523324536979e-15
0.014285714285714285	3.087868803941473e-11
0.014642857142857143	9.90347536144719e-12
0.015	3.5299890143572186e-11
0.015357142857142857	1.2897646778051396e-11
0.015714285714285715	2.2905512185074418e-14
0.01607142857142857	4.0025288707362276e-11
0.016428571428571428	1.0990685213557717e-11
0.016785714285714286	1.9694271005497996e-15
0.017142857142857144	5.9199950086976266e-12
0.0175	3.378856682468143e-14
0.017857142857142856	3.994705469666909e-14
0.018214285714285714	3.8263075862218655e-11
0.018571428571428572	3.808941213834343e-11
0.01892857142857143	5.1114703285885207e-14
0.019285714285714285	2.5059421712794437e-14
0.019642857142857142	5.538787023532848e-12
0.02	5.447977719665217e-16
0.02035714285714286	3.4888344993746265e-11
0.020714285714285713	2.8756892808823556e-15
0.02107142857142857	3.355017835809732e-11
0.02142857142857143	1.5208892942235063e-14
0.021785714285714287	1.2591382056659217e-14
0.02214285714285714	4.308449753929914e-11
0.0225	1.3193800882598448e-15
0.022857142857142857	2.168110579176143e-11
0.023214285714285715	3.562085604772331e-11
0.023571428571428573	8.42342373750729e-12
0.023928571428571428	4.0989794191849704e-16
0.024285714285714285	2.8460933870603905e-14
0.024642857142857143	2.016849793388325e-14
0.025	1.1917562056015449e-11
0.025357142857142856	9.636447244699011e-12
0.025714285714285714	3.3469469597680917e-12
0.026071428571428572	2.0034422887623618e-14
0.02642857142857143	2.850991845585112e-11
0.026785714285714284	9.254418260740365e-12
0.027142857142857142	4.3508278306592615e-11
0.0275	1.9573622949882614e-11
0.027857142857142858	2.5196054882809398e-11
0.028214285714285713	2.9296921439672686e-11
0.02857142857142857	2.2998607974357875e-11
0.02892857142857143	8.89913143176102e-16
0.029285714285714286	5.551115123125783e-17
0.029642857142857144	1.2594821189521053e-15
0.03	8.65336982038775e-15
0.030357142857142857	3.745331691148763e-11
0.030714285714285715	2.359479019930958e-16
0.031071428571428573	4.285045163618469e-11
0.03142857142857143	3.656948166436463e-11
0.031785714285714285	9.327429213348012e-12
0.03214285714285714	1.0339968930318719e-11
0.0325	3.6505422467806346e-11
0.032857142857142856	4.088009948616334e-11
0.03321428571428572	1.1357564605880518e-15
0.03357142857142857	1.007971765821748e-11
0.033928571428571426	8.602902979973158e-12
0.03428571428571429	2.325329364289398e-15
0.03464285714285714	2.18134070022868e-11
0.035	4.736608369785359e-15
0.03535714285714286	4.509880698970257e-16
0.03571428571428571	1.2521235491598412e-14
0.036071428571428574	1.9751792785443522e-11
0.03642857142857143	2.3367308349090588e-14
0.03678571428571428	1.0897384786405949e-11
0.037142857142857144	3.679279004806e-14
0.0375	2.717759705539887e-11
0.03785714285714286	1.345311072002104e-14
0.038214285714285715	1.828135276215291e-11
0.03857142857142857	4.677633131792431e-11
0.03892857142857143	1.663881692877955e-11
0.039285714285714285	3.4140471147379845e-14
0.03964285714285714	6.018770317023061e-12
0.04	4.613190423717512e-16
0.040357142857142855	3.1840909651359234e-15
0.04071428571428572	9.052874309688226e-15
0.04107142857142857	8.25764817531271e-16
0.041428571428571426	2.514040060767098e-11
0.04178571428571429	1.7474419534026972e-14
0.04214285714285714	2.1491881384765787e-11
0.0425	1.6350599744458484e-11
0.04285714285714286	1.9486673089291886e-12
0.04321428571428571	3.2814933120124106e-14
0.04357142857142857	9.462523933574893e-12
0.04392857142857143	1.6993270773943495e-14
0.04428571428571428	3.5485710533027494e-11
0.044642857142857144	3.5749280560007896e-11
0.045	4.472161545379712e-14
0.04535714285714286	3.281476663497648e-11
0.045714285714285714	2.3998335171121603e-11
0.04607142857142857	2.64431596505054e-14
0.04642857142857143	1.4050359831970526e-11
0.046785714285714285	9.197615963993468e-12
0.047142857142857146	4.942191806735182e-11
0.0475	1.674736939066337e-15
0.047857142857142855	7.43336600097626e-16
0.048214285714285716	1.1606229351747312e-14
0.04857142857142857	1.903942587996762e-15
0.048928571428571425	1.1170928235665125e-11
0.04928571428571429	1.4641317328077426e-11
0.04964285714285714	1.0096860514567129e-11
0.05	2.6189081651200835e-14
0.05035714285714286	1.6073169426195488e-11
0.05071428571428571	4.91673883892537e-15
0.05107142857142857	2.739432838937381e-11
0.05142857142857143	2.700725654174704e-12
0.05178571428571429	6.521083742145178e-16
0.052142857142857144	4.113472346991662e-15
0.0525	3.976451921129058e-14
0.05285714285714286	2.5916518337956923e-11
0.053214285714285714	1.9765436357386626e-11
0.05357142857142857	9.240724723459068e-12
0.05392857142857143	2.7446946358914038e-14
0.054285714285714284	2.363713997944975e-11
0.054642857142857146	1.6082221948387226e-14
0.055	3.2541746605160785e-11
0.055357142857142855	8.859442556473372e-12
0.055714285714285716	3.2398021848425308e-16
0.05607142857142857	9.387062817073213e-12
0.056428571428571425	2.2713450382564113e-14
0.05678571428571429	3.8059039199832926e-11
0.05714285714285714	1.0351623023823802e-11
0.0575	2.0766395235742573e-14
0.05785714285714286	2.0219439375743014e-11
0.05821428571428571	3.363281771009308e-11
0.05857142857142857	3.106449747376948e-14
0.05892857142857143	5.206716715029894e-12
0.05928571428571429	1.023501808624868e-11
0.05964285714285714	4.074435308821875e-11
0.06	1.1006879919428529e-14
0.06035714285714286	4.649245450250176e-11
0.060714285714285714	2.452812144281614e-11
0.06107142857142857	5.594315114139762e-17
0.06142857142857143	7.711314794732289e-12
0.061785714285714284	4.822860851752852e-11
0.062142857142857146	7.910127913751384e-12
0.0625	2.0487523463441448e-11
0.06285714285714286	2.3311575521886126e-14
0.06321428571428571	1.557291943589267e-11
0.06357142857142857	4.5796065773882105e-11
0.06392857142857143	9.476099026850621e-12
0.06428571428571428	3.4115076904342755e-11
0.06464285714285714	3.189627710442956e-16
0.065	4.35759935800935e-11
0.06535714285714286	3.6595418578898906e-14
0.06571428571428571	3.953072506406781e-11
0.06607142857142857	2.469413375183695e-11
0.06642857142857143	5.537658137080609e-12
0.06678571428571428	2.7358608548954093e-14
0.06714285714285714	4.6078903349308386e-11
0.0675	5.022742132917697e-11
0.06785714285714285	2.3721472223780722e-14
0.06821428571428571	1.4222614892132323e-11
0.06857142857142857	1.2402324435864782e-11
0.06892857142857142	2.676755052027661e-12
0.06928571428571428	8.661187853874206e-16
0.06964285714285715	3.144254350294232e-11
0.07	7.94554411968607e-12
0.07035714285714285	3.0884860091250374e-15
0.07071428571428572	1.694292998583593e-11
0.07107142857142858	5.5819048737736714e-14
0.07142857142857142	2.574004649421967e-15
0.07178571428571429	1.9288128145501376e-15
0.07214285714285715	2.559172818926429e-16
0.0725	2.1853843016179555e-11
0.07285714285714286	8.280308161127617e-15
0.07321428571428572	1.1210099673350554e-11
0.07357142857142857	2.5815456978567656e-11
0.07392857142857143	2.3221494494436805e-11
0.07428571428571429	8.96917464302345e-16
0.07464285714285715	3.446825755713523e-11
0.075	3.521546447726963e-11
0.07535714285714286	2.3173626745549168e-11
0.07571428571428572	5.4617938260800035e-12
0.07607142857142857	1.7566368734447764e-15
0.07642857142857143	3.6168909051776924e-11
0.07678571428571429	4.996003610813204e-16
0.07714285714285714	2.8129879403137165e-11
0.0775	6.889538967568052e-16
0.07785714285714286	1.7184689586462196e-11
0.07821428571428571	1.0289575152544906e-11
0.07857142857142857	9.371360918460988e-16
0.07892857142857143	2.661946469138237e-11
0.07928571428571428	8.381887071248691e-13
0.07964285714285714	4.293872873598169e-12
0.08	7.198442272543828e-12
0.08035714285714286	5.125396027766235e-16
0.08071428571428571	5.12586570896106e-16
0.08107142857142857	2.1938427058709584e-11
0.08142857142857143	7.324478295900787e-16
0.08178571428571428	3.589742360441407e-13
0.08214285714285714	1.6653345369377348e-16
0.0825	2.7894008272968645e-16
0.08285714285714285	9.500775327032879e-12
0.08321428571428571	8.889156422662845e-15
0.08357142857142857	2.21283751670465e-11
0.08392857142857142	5.360604301426547e-16
0.08428571428571428	7.239098962355515e-16
0.08464285714285714	3.384257238624838e-11
0.085	5.1337513384118856e-11
0.08535714285714285	1.6151384181154601e-15
0.08571428571428572	1.217898768009337e-11
0.08607142857142858	4.0709005640050336e-11
0.08642857142857142	6.361115321354882e-16
0.08678571428571429	1.136394617672859e-11
0.08714285714285715	4.36063523757407e-15
0.0875	4.1426666464290636e-11
0.08785714285714286	1.8114371698524922e-12
0.08821428571428572	2.0499872266764484e-14
0.08857142857142856	2.960549795602808e-11
0.08892857142857143	2.204191173602718e-14
0.08928571428571429	5.922146474925386e-12
0.08964285714285715	8.40523201256127e-16
0.09	1.9905829057450613e-14
0.09035714285714286	1.858461326697169e-15
0.09071428571428572	3.3206374022343666e-14
0.09107142857142857	4.47545209131181e-16
0.09142857142857143	2.624959351894114e-15
0.09178571428571429	6.7644936380155554e-15
0.09214285714285714	1.6740342066906858e-11
0.0925	3.942619828364771e-12
0.09285714285714286	5.509892539025647e-11
0.09321428571428571	3.5866034734834285e-11
0.09357142857142857	5.474365135874719e-16
0.09392857142857143	5.0182948067299327e-14
0.09428571428571429	1.3799031671675904e-14
0.09464285714285714	5.243624930020504e-14
0.095	5.033946348171531e-15
0.09535714285714286	1.3934641404475184e-14
0.09571428571428571	1.181997347673467e-15
0.09607142857142857	2.3055512673781017e-16
0.09642857142857143	1.3065043572986474e-14
0.09678571428571428	3.236828524569469e-16
0.09714285714285714	1.7829041963075672e-15
0.0975	2.5447867175859907e-16
0.09785714285714285	9.45015193111921e-16
0.09821428571428571	7.439843893345491e-14
0.09857142857142857	2.438317839530361e-15
0.09892857142857144	1.968626042324263e-11
0.09928571428571428	1.6447484299761766e-11
0.09964285714285714	4.611102534756203e-16
0.1	1.08362331420697e-15
0.10035714285714285	1.4504824692984112e-11
0.10071428571428571	1.8147363846368592e-11
0.10107142857142858	2.07266154723684e-14
0.10142857142857142	1.0318052761560675e-11
0.10178571428571428	1.6631705089754363e-14
0.10214285714285715	1.134100597438519e-15
0.1025	7.258959103223131e-12
0.10285714285714286	9.937990824425753e-15
0.10321428571428572	4.504152412626691e-12
0.10357142857142858	1.547195258466816e-11
0.10392857142857143	1.7771985229815154e-14
0.10428571428571429	8.502297233033303e-15
0.10464285714285715	1.0697544821633274e-11
0.105	3.281544999436531e-11
0.10535714285714286	1.6653345369377348e-16
0.10571428571428572	6.23265649448857e-16
0.10607142857142857	4.235979759607675e-12
0.10642857142857143	9.371617805316162e-16
0.10678571428571429	1.2247615721425577e-11
0.10714285714285714	1.6422620717136013e-11
0.1075	1.0028802347277686e-15
0.10785714285714286	2.3664994659050313e-14
0.10821428571428571	2.2898349882893854e-16
0.10857142857142857	3.577721701026972e-11
0.10892857142857143	1.9079966038391083e-14
0.10928571428571429	4.076183931770396e-14
0.10964285714285714	1.6799578036330382e-14
0.11	3.261471144276668e-11
0.11035714285714286	5.115797939314213e-12
0.11071428571428571	3.655814427773358e-11
0.11107142857142857	1.3620043033829906e-15
0.11142857142857143	1.81003438240449e-14
0.11178571428571428	2.088524587989341e-11
0.11214285714285714	1.3698636687409081e-14
0.1125	6.890150443143122e-16
0.11285714285714285	1.2412670766236366e-16
0.11321428571428571	1.677981636546198e-13
0.11357142857142857	4.90457592513324e-16
0.11392857142857143	3.6668225545927946e-14
0.11428571428571428	6.900651283393924e-14
0.11464285714285714	1.7737050813608606e-11
0.115	9.063162369069397e-16
0.11535714285714285	9.204636724840467e-12
0.11571428571428571	9.694854104676258e-16
0.11607142857142858	5.2914286992975954e-15
0.11642857142857142	8.913743188732707e-15
0.11678571428571428	1.6870093671522576e-14
0.11714285714285715	9.540089191458179e-12
0.1175	1.0401084869576927e-14
0.11785714285714285	1.3205035968943484e-14
0.11821428571428572	4.996003610813204e-16
0.11857142857142858	2.7397638913708274e-14
0.11892857142857143	2.0673712130587854e-15
0.11928571428571429	5.715644030349379e-16
0.11964285714285715	1.6485178989840635e-13
0.12	1.187990514796716e-15
0.12035714285714286	1.0538937252542984e-14
0.12071428571428572	3.151090695224662e-14
0.12107142857142857	2.3551386880256624e-16
0.12142857142857143	2.951924123663979e-13
0.12178571428571429	1.5829836007653252e-14
0.12214285714285714	2.8406609293018847e-13
0.1225	4.712902511725566e-14
0.12285714285714286	3.879828404108954e-15
0.12321428571428572	1.0009579937833804e-15
0.12357142857142857	6.478151683146034e-14
0.12392857142857143	2.2898349882893854e-16
0.12428571428571429	2.178304712205138e-11
0.12464285714285714	9.900559718704949e-14
0.125	1.9227752546643677e-11
0.12535714285714286	3.3717098665184087e-15
0.12571428571428572	9.43689570931383e-16
0.12607142857142858	4.038603163598353e-15
0.12642857142857142	5.148509648780396e-15
0.12678571428571428	3.105662691660836e-11
0.12714285714285714	9.764135756534172e-16
0.1275	9.09792724262699e-15
0.12785714285714286	1.9635182915762793e-14
0.12821428571428573	2.740792823862574e-15
0.12857142857142856	1.2937202498222821e-14
0.12892857142857142	8.139506046352774e-14
0.12928571428571428	3.002224531865041e-16
0.12964285714285714	1.2527612496627248e-13
0.13	1.1543280893231407e-11
0.13035714285714287	1.2255526586286076e-14
0.13071428571428573	6.347917438683557e-11
0.13107142857142856	3.387106682427518e-14
0.13142857142857142	6.330592961326782e-12
0.13178571428571428	1.2490625802373602e-14
0.13214285714285715	5.68862354973209e-16
0.1325	3.6035513941153855e-16
0.13285714285714287	7.158729017790127e-14
0.1332142857142857	3.872343480112029e-14
0.13357142857142856	1.7554167342883506e-16
0.13392857142857142	6.134939766467765e-16
0.13428571428571429	5.6395347841948754e-14
0.13464285714285715	5.927417020754481e-11
0.135	5.715222817774257e-16
0.13535714285714287	2.492798861148622e-11
0.1357142857142857	2.1676817580445529e-13
0.13607142857142857	5.848958759466917e-11
0.13642857142857143	3.2097197001565807e-12
0.1367857142857143	1.043329096962059e-15
0.13714285714285715	2.2407354649096728e-11
0.1375	9.019019237272355e-13
0.13785714285714284	9.194983551003011e-11
0.1382142857142857	6.489039319046557e-11
0.13857142857142857	3.885072258046752e-12
0.13892857142857143	4.413051872735955e-11
0.1392857142857143	4.1618467579397025e-14
0.13964285714285715	1.3858319228195244e-14
0.14	1.0668986575028887e-15
0.14035714285714285	2.906801867052085e-11
0.1407142857142857	6.106620878046864e-16
0.14107142857142857	9.417285825897804e-13
0.14142857142857143	1.2997395296630696e-11
0.1417857142857143	5.273559366969494e-16
0.14214285714285715	3.0797638660027246e-12
0.1425	4.1910000110727263e-16
0.14285714285714285	4.336114745031592e-16


==> p_L2.dat <==
tau	h	EPiBDF1	EPsBDF1	EPiBDF2	EPsBDF2	EPiBDF3	EPsBDF3	ORDER1	ORDER2	ORDER3	ORDER4	ORDER5
1.25	0.0078125	0.2613203696872219	0.2652702424138026	0.0554646341381591	0.0570296158550564	0.0122229120672112	0.0127094983100695	0.125	0.078125	0.01953125	2.44140625e-05	3.0517578125e-06
0.625	0.0078125	0.1318454908046459	0.1341804941755321	0.0135331356294139	0.0139306264435951	0.0015065899602588	0.0015625764758841	0.0625	0.01953125	0.00244140625	1.52587890625e-06	9.5367431640625e-08
0.3125	0.0078125	0.0661587138595913	0.0674077791117072	0.0033342535257671	0.003432844520576	0.0001863386525809	0.0001934982759853	0.03125	0.0048828125	0.00030517578125	9.5367431640625e-08	2.980232238769531e-09
0.15625	0.0078125	0.0331288973201339	0.0337723030051388	0.0008276710622156	0.0008522648542177	2.311604019661745e-05	2.402221650280213e-05	0.015625	0.001220703125	3.814697265625e-05	5.960464477539063e-09	9.313225746154783e-11
0.078125	0.0078125	0.0165755090133581	0.0169017061915783	0.0002062014533747	0.000212346393015	2.875233394746623e-06	2.9890208808934622e-06	0.0078125	0.00030517578125	4.76837158203125e-06	3.7252902984619127e-10	2.9103830456733697e-12


==> u_H1.dat <==
tau	h	EPiBDF1	EPsBDF1	EPiBDF2	EPsBDF2	EPiBDF3	EPsBDF3	ORDER1	ORDER2	ORDER3	ORDER4	ORDER5
1.25	0.0078125	0.1088058960476008	0.1956647234792141	0.0230908502136658	0.0478258043633993	0.0050861817818008	0.0119475597703736	0.125	0.078125	0.01953125	2.44140625e-05	3.0517578125e-06
0.625	0.0078125	0.0549131286320035	0.0918088806673026	0.0056362661288543	0.0107740189441246	0.0006272801498369	0.0014318444308413	0.0625	0.01953125	0.00244140625	1.52587890625e-06	9.5367431640625e-08
0.3125	0.0078125	0.0275587072644568	0.0442800208441923	0.0013888671950332	0.0025817091578452	7.760819446037748e-05	0.0001695036007363	0.03125	0.0048828125	0.00030517578125	9.5367431640625e-08	2.980232238769531e-09
0.15625	0.0078125	0.0138009099611753	0.0217193871712079	0.0003447902939385	0.0006325262969459	9.63254876909e-06	2.0518486093431127e-05	0.015625	0.001220703125	3.814697265625e-05	5.960464477539063e-09	9.313225746154783e-11
0.078125	0.0078125	0.0069052859826858	0.0107527471840865	8.590400294339716e-05	0.0001565671014464	1.2346532699261829e-06	2.5398030514956324e-06	0.0078125	0.00030517578125	4.76837158203125e-06	3.7252902984619127e-10	2.9103830456733697e-12

